Introduction to Nonsmooth Analysis and Optimization

Functions that are not differentiable in the classical sense have become a central tool in modern mathematical models for imaging, inverse problems, machine learning, and optimal control of differential equations. These models are increasingly formulated in infinite-dimensional function spaces to be independent of problem size and discretization quality. This book presents a unified and rigorous introduction to the infinite-dimensional analysis and algorithmic solution of nonsmooth optimization problems arising from the above-mentioned models, from the necessary theoretical tools of nonsmooth analysis to state-of-the-art algorithms and their convergence and stability analysis.

==> numerics/control_constraints_dims_fb_N128.txt <==
iter	cputime	value	residual
0	0.0	0.018831071322307616	0.5549996877378768
1	0.00187	0.0179370565808944	0.19647791810740498
2	0.003731375	0.017827387035065815	0.08789579272633284
3	0.005625667	0.017811132730940225	0.04311919525372138
4	0.007504125	0.017807571714452956	0.021552680291789063
5	0.009422625	0.017806713323596835	0.01085890470447255
6	0.011300542	0.017806499142000286	0.005494740043723857
7	0.01318025	0.017806444707823887	0.002788154404124138
8	0.015095709	0.017806430757698718	0.0014170451192867283
9	0.016980667	0.017806427156666676	0.000720971594580846
10	0.018857	0.017806426225149177	0.0003671513283285426
11	0.020755459	0.017806425983701538	0.00018712582037486356
12	0.022619709	0.017806425920975484	9.544020968403975e-5
13	0.024491792	0.017806425904658994	4.87139285813442e-5
14	0.026401417	0.017806425900407485	2.488121251197152e-5
15	0.028271542	0.01780642589929818	1.271704824558731e-5
16	0.030695334	0.017806425899008275	6.50426149297063e-6
17	0.032597709	0.01780642589893247	3.328944736667505e-6
18	0.034467375	0.017806425898912546	1.7049494668225768e-6
19	0.036337334	0.01780642589890736	8.737989678404104e-7
20	0.038237792	0.01780642589890597	4.4813072329156913e-7
30	0.048417375	0.01780642589890546	5.842601194258214e-10
40	0.058577542	0.017806425898905454	8.040466910726768e-13
50	0.069287959	0.017806425898905465	1.1884009333442549e-15
60	0.079516042	0.017806425898905465	9.443676041593355e-17
70	0.089668542	0.017806425898905465	9.443634550410123e-17
80	0.100458834	0.017806425898905465	9.443634550410123e-17
90	0.110654959	0.017806425898905465	9.443634550410123e-17
100	0.120788875	0.017806425898905465	9.443634550410123e-17


==> numerics/control_constraints_dims_fb_N256.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.5549849731436403
1	0.009258833	0.01793754681309632	0.1964747526564868
2	0.019011708	0.017827874093178354	0.08788875236485291
3	0.028435083	0.017811622235052425	0.0431151250022975
4	0.037363042	0.017808060851251018	0.02155076576080944
5	0.046816917	0.01780720260141199	0.010855651550239006
6	0.05565625	0.017806988325531438	0.005492564060928636
7	0.065657167	0.01780693392689929	0.002786445771610232
8	0.074769125	0.017806919976221868	0.001415831433395565
9	0.083968792	0.017806916378581145	0.0007202427769803147
10	0.093155375	0.01780691544858905	0.00036676286205859445
11	0.1027865	0.017806915207570762	0.000186928764550064
12	0.11223175	0.01780691514497349	9.534690628195797e-5
13	0.121172875	0.01780691512868726	4.866861994667515e-5
14	0.130688	0.01780691512444345	2.4859607678539118e-5
15	0.139453292	0.01780691512333591	1.2706833052775001e-5
16	0.149448208	0.017806915123046545	6.499438303413657e-6
17	0.158612333	0.017806915122970765	3.326669972971608e-6
18	0.167674417	0.017806915122951014	1.703877548788053e-6
19	0.176937125	0.017806915122945702	8.732941608490457e-7
20	0.186644625	0.017806915122944363	4.4789306139777393e-7
30	0.236571833	0.017806915122943908	5.84119685260231e-10
40	0.285854292	0.01780691512294396	8.039015799783456e-13
50	0.33499175	0.01780691512294395	1.1925862819174972e-15
60	0.383838333	0.01780691512294395	9.486492580345225e-17
70	0.432607417	0.01780691512294395	9.486459075913515e-17
80	0.481553125	0.01780691512294395	9.486459075913515e-17
90	0.530404458	0.01780691512294395	9.486459075913515e-17
100	0.579711	0.01780691512294395	9.486459075913515e-17


==> numerics/control_constraints_dims_fb_N32.txt <==
iter	cputime	value	residual
0	0.0	0.018828751573042275	0.5555415409724827
1	0.000174458	0.017931696763422378	0.19656069073843802
2	0.0003365	0.017822132345372756	0.08789377720023506
3	0.000485666	0.017805778840773747	0.043084675854221946
4	0.000637291	0.017802218071987383	0.021500767778190582
5	0.00078	0.017801359112830432	0.010821981263624532
6	0.000938791	0.01780114589330563	0.005478645356038017
7	0.001080625	0.017801092030107536	0.0027836655428525254
8	0.001217583	0.017801078166982495	0.001415980423121708
9	0.001358541	0.017801074578908456	0.0007208440160093026
10	0.001501541	0.017801073648793686	0.00036722977293834186
11	0.001657708	0.01780107340734122	0.00018721245523813728
12	0.001805958	0.01780107334457507	9.550538055856413e-5
13	0.001951166	0.01780107332823659	4.875470274035283e-5
14	0.00209175	0.017801073323977776	2.4905841266981143e-5
15	0.002236125	0.017801073322866158	1.2731586557537345e-5
16	0.002380083	0.0178010733225756	6.5126942536656795e-6
17	0.002523375	0.017801073322499552	3.33376828059183e-6
18	0.002660375	0.017801073322479623	1.7076771421703752e-6
19	0.002796916	0.017801073322474388	8.753267017396072e-7
20	0.002932208	0.017801073322473018	4.489793914213436e-7
30	0.003527625	0.017801073322472525	5.860412080126392e-10
40	0.004128458	0.01780107332247252	8.068395488275069e-13
50	0.004726541	0.017801073322472518	1.1623583407023494e-15
60	0.005321083	0.017801073322472518	9.36312843359054e-17
70	0.005915166	0.017801073322472518	9.949443082383755e-17
80	0.006520958	0.017801073322472518	9.644244717600586e-17
90	0.007112	0.017801073322472518	9.358946002226548e-17
100	0.0077	0.017801073322472518	9.949443082383755e-17


==> numerics/control_constraints_dims_fb_N512.txt <==
iter	cputime	value	residual
0	0.0	0.01883156137141718	0.554980152878149
1	0.049188209	0.017937746075723696	0.19647363209106555
2	0.098318875	0.017828072057561154	0.08788717136567106
3	0.148126959	0.017811820936032195	0.04311423851819495
4	0.197412834	0.017808259703057213	0.021549942111741008
5	0.246750834	0.01780740138292178	0.01085498446010668
6	0.296020667	0.017807187119332765	0.005491535970302409
7	0.3448145	0.017807132711656484	0.0027857175002647607
8	0.394184334	0.01780711876530919	0.0014155294014114007
9	0.443281834	0.017807115170749507	0.0007201893341354817
10	0.49270225	0.01780711424127434	0.000366764944033683
11	0.541703625	0.0178071140002554	0.00018693206337623894
12	0.59064	0.017807113937656112	9.534818500820993e-5
13	0.639872125	0.017807113921369203	4.866885912408715e-5
14	0.68869125	0.01780711391712515	2.4859483393325683e-5
15	0.737894959	0.01780711391601785	1.2706685342587013e-5
16	0.786725167	0.017807113915728177	6.499328714822818e-6
17	0.836638667	0.017807113915652456	3.3266110322458363e-6
18	0.88593125	0.017807113915632746	1.703848498994532e-6
19	0.93506075	0.01780711391562755	8.732796392097275e-7
20	0.984579959	0.017807113915626078	4.478856940663657e-7
30	1.249946584	0.017807113915625512	5.841047160765559e-10
40	1.514376584	0.0178071139156257	8.03828836445874e-13
50	1.77943925	0.01780711391562571	1.1892314576149474e-15
60	2.045185625	0.017807113915625714	9.4002713446012e-17
70	2.309792084	0.017807113915625714	9.400233148071317e-17
80	2.574673917	0.017807113915625714	9.400233148071239e-17
90	2.839343042	0.017807113915625714	9.400233148071239e-17
100	3.104180167	0.017807113915625714	9.400233148071239e-17


==> numerics/control_constraints_dims_fb_N64.txt <==
iter	cputime	value	residual
0	0.0	0.018830358108628688	0.5550883057396466
1	0.000370375	0.01793571746859823	0.1965034061054352
2	0.00071925	0.017826059351356806	0.08789179425561068
3	0.001069958	0.017809806940847262	0.04310860821896661
4	0.001420333	0.0178062375325338	0.02152468156286366
5	0.00177475	0.017805375873350456	0.010825146957491644
6	0.002129375	0.017805162191270544	0.00547468803170378
7	0.002482166	0.01780510808855408	0.0027782864055415526
8	0.002835166	0.01780509424977939	0.0014127277749809402
9	0.003182958	0.017805090676876578	0.0007191314657453017
10	0.003551208	0.017805089751192424	0.0003663382951760094
11	0.003938625	0.01780508951091504	0.00018674814965618372
12	0.0043265	0.01780508944846103	9.526309796538687e-5
13	0.004705416	0.017805089432205646	4.8627987272516134e-5
14	0.005080291	0.017805089427969042	2.4839421163823814e-5
15	0.005462875	0.017805089426863357	1.2696702636073119e-5
16	0.005867458	0.017805089426574404	6.49434276878477e-6
17	0.006245333	0.017805089426498777	3.3241011792598598e-6
18	0.006626	0.017805089426478994	1.7025795496886878e-6
19	0.007001416	0.01780508942647377	8.726366975134332e-7
20	0.007370791	0.017805089426472423	4.47559197398499e-7
30	0.009184583	0.017805089426471927	5.836779463568151e-10
40	0.011458791	0.01780508942647192	8.031956483950488e-13
50	0.01309775	0.017805089426471913	1.1800909911347297e-15
60	0.014727208	0.017805089426471916	9.434748753619072e-17
70	0.016388416	0.017805089426471916	9.434716988868437e-17
80	0.018017375	0.017805089426471916	9.434716988868437e-17
90	0.019621416	0.017805089426471916	9.434716988868437e-17
100	0.021225875	0.017805089426471916	9.434716988868437e-17


==> numerics/control_constraints_dims_ssn_cg_N128.txt <==
iter	cputime	value	residual
0	0.0	0.018831071322307616	0.5549996877378768
1	0.024657042	0.01780953362213916	0.03598219781467553
2	0.031957708	0.017806425856117997	0.00013077105998446554
3	0.039382083	0.017806425898905468	3.7277230732319016e-13
4	0.044980083	0.017806425898905465	1.5386408895335235e-16
5	0.047871292	0.017806425898905465	5.463126588467983e-17
6	0.049896833	0.017806425898905465	5.463126588467983e-17
7	0.051941667	0.017806425898905465	5.463126588467983e-17
8	0.053921917	0.017806425898905465	5.463126588467983e-17
9	0.055930667	0.017806425898905465	5.463126588467983e-17
10	0.057933292	0.017806425898905465	5.463126588467983e-17


==> numerics/control_constraints_dims_ssn_cg_N256.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.5549849731436403
1	0.112083208	0.017809989586076727	0.0357851874364253
2	0.147031625	0.017806915061021066	0.0001572959884525786
3	0.183609166	0.01780691512294397	8.287535438395025e-13
4	0.211138583	0.01780691512294395	9.80602420382223e-17
5	0.22542225	0.01780691512294395	2.0341252292846748e-17
6	0.23486675	0.01780691512294395	2.0341252292846748e-17
7	0.244738375	0.01780691512294395	2.0341252292846748e-17
8	0.253968166	0.01780691512294395	2.0341252292846748e-17
9	0.264132583	0.01780691512294395	2.0341252292846748e-17
10	0.273530625	0.01780691512294395	2.0341252292846748e-17


==> numerics/control_constraints_dims_ssn_cg_N32.txt <==
iter	cputime	value	residual
0	0.0	0.018828751573042275	0.5555415409724827
1	0.001806667	0.017804154816869706	0.035818399256270575
2	0.002464209	0.01780107332247253	5.231742723229946e-10
3	0.003105	0.017801073322472518	1.2784918363003587e-16
4	0.003405334	0.017801073322472518	1.2784918363003587e-16
5	0.003677209	0.017801073322472518	1.2784918363003587e-16
6	0.003944667	0.017801073322472518	1.2784918363003587e-16
7	0.004336375	0.017801073322472518	1.2784918363003587e-16
8	0.004596084	0.017801073322472518	1.2784918363003587e-16
9	0.004884334	0.017801073322472518	1.2784918363003587e-16
10	0.005166792	0.017801073322472518	1.2784918363003587e-16


==> numerics/control_constraints_dims_ssn_cg_N512.txt <==
iter	cputime	value	residual
0	0.0	0.01883156137141718	0.554980152878149
1	0.628402333	0.01781020090038043	0.0358590659061013
2	0.819682708	0.01780711385541353	0.00015510669347967447
3	1.010753541	0.017807113915625665	9.480410689647873e-13
4	1.155763875	0.017807113915625714	2.0631124523756158e-16
5	1.252842833	0.017807113915625714	6.366283700473234e-17
6	1.326392041	0.017807113915625714	1.9796152868288273e-17
7	1.37643	0.017807113915625714	1.9796152868288273e-17
8	1.426264041	0.017807113915625714	1.9796152868288273e-17
9	1.475873916	0.017807113915625714	1.9796152868288273e-17
10	1.525872125	0.017807113915625714	1.9796152868288273e-17


==> numerics/control_constraints_dims_ssn_cg_N64.txt <==
iter	cputime	value	residual
0	0.0	0.018830358108628688	0.5550883057396466
1	0.004945042	0.01780825829188101	0.0363378572470032
2	0.00745725	0.017805089394231116	0.00011352404217976273
3	0.009022542	0.01780508942647191	2.902686785375222e-13
4	0.0100205	0.017805089426471916	1.6976115617763344e-16
5	0.010675459	0.017805089426471916	2.6529289458525614e-17
6	0.011144417	0.017805089426471916	2.6529289458525614e-17
7	0.011609834	0.017805089426471916	2.6529289458525614e-17
8	0.012076667	0.017805089426471916	2.6529289458525614e-17
9	0.012582834	0.017805089426471916	2.6529289458525614e-17
10	0.013065167	0.017805089426471916	2.6529289458525614e-17


==> numerics/control_constraints_fb.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.5549849731436403
1	0.009206167	0.01784879996534307	0.1246259722233475
2	0.01945125	0.0178112290805058	0.04167367251546663
3	0.028464084	0.017807426161773547	0.014462668272549703
4	0.038032875	0.01780697909303156	0.005132943386423597
5	0.047652792	0.017806923326732414	0.0018392567661046101
6	0.0569065	0.017806916185531135	0.000661946398739223
7	0.066236125	0.017806915261538107	0.0002389861726682197
8	0.075979459	0.017806915141123585	8.651114644768768e-5
9	0.085500042	0.017806915125340585	3.139193623290102e-5
10	0.094405375	0.017806915123261328	1.141748083773203e-5
11	0.104432959	0.017806915122986072	4.1620431687538255e-6
12	0.11367975	0.017806915122949563	1.5205770064502231e-6
13	0.1230905	0.017806915122944654	5.567375144568878e-7
14	0.132839042	0.017806915122943984	2.042685037360439e-7
15	0.142044542	0.01780691512294392	7.509736381542564e-8
16	0.151917417	0.017806915122943925	2.7661756769596704e-8
17	0.160871417	0.01780691512294397	1.0207584761341176e-8
18	0.170583917	0.01780691512294387	3.773191067512475e-9
19	0.1801035	0.017806915122943922	1.3969811082250864e-9
20	0.189568625	0.017806915122943908	5.179900041139468e-10
30	0.239853125	0.01780691512294396	2.7038221641301285e-14
40	0.289067542	0.01780691512294395	5.162835810334107e-17
50	0.338880042	0.01780691512294395	5.1627624149933537e-17


==> numerics/control_constraints_fb_inertia.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.5549849731436403
1	0.009179958	0.01784879996534307	0.1246259722233475
2	0.018391542	0.0178112290805058	0.04167367251546663
3	0.027702208	0.017807254393244796	0.01274234864024286
4	0.037440583	0.017807325490806342	0.014949225098609669
5	0.047083167	0.017806977033656246	0.005796413135636011
6	0.056013458	0.017806984441872228	0.0061977171684295665
7	0.066283042	0.01780709346251577	0.009948943755884142
8	0.075541875	0.017806948548743224	0.004307286059328509
9	0.084787667	0.017806940665996987	0.0037551006192151357
10	0.094828542	0.01780699770417873	0.006761747981417137
11	0.104030083	0.017806934441415224	0.0032730893353536965
12	0.1136355	0.017806924168562596	0.0022410145847595038
13	0.123069083	0.017806952739281654	0.004569773343711685
14	0.132726042	0.01780692585168777	0.0024405762534273436
15	0.14196775	0.017806918186095408	0.0013017117328197763
16	0.151753208	0.0178069321727131	0.003074542224185413
17	0.1611175	0.017806920976914612	0.0018021679097002168
18	0.170381417	0.01780691608452826	0.0007306844163763746
19	0.18052225	0.017806922752288283	0.002058119975536686
20	0.189467542	0.017806918234496562	0.0013143771730829024
30	0.24007425	0.017806915123596872	1.904008603919909e-5
40	0.290028208	0.017806915143252677	0.00010618090594265416
50	0.339634917	0.017806915125580122	3.825852124154059e-5


==> numerics/control_constraints_projgrad.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.5549849731436403
1	0.009154542	0.017863799980471492	0.14002683905389843
2	0.018393584	0.01781386825663034	0.052467308414168794
3	0.028234167	0.017807931971165335	0.02035177681081852
4	0.037451542	0.017807071875139878	0.008029037871182244
5	0.046642625	0.017806939900078627	0.0031970151437805145
6	0.056678125	0.017806919085989532	0.0012787298632162005
7	0.065640875	0.017806915760467962	0.0005128586986812942
8	0.075254334	0.017806915225997776	0.00020614051090690557
9	0.08505725	0.017806915139669786	8.301153309907825e-5
10	0.094284042	0.01780691512566828	3.3485291327089204e-5
11	0.103494667	0.017806915123389153	1.3529649983628535e-5
12	0.113121875	0.017806915123016874	5.475484012762343e-6
13	0.122421417	0.01780691512295597	2.2195000108316304e-6
14	0.131525875	0.01780691512294585	9.011023546026063e-7
15	0.141472542	0.017806915122944245	3.664085624013938e-7
16	0.150319625	0.01780691512294399	1.4921504153530015e-7
17	0.159912042	0.01780691512294387	6.085485743830615e-8
18	0.16968725	0.01780691512294395	2.4853713619371885e-8
19	0.178843375	0.017806915122943887	1.0164276815885163e-8
20	0.1885855	0.017806915122943967	4.162220376469906e-9
30	0.239178417	0.01780691512294396	5.845659959731965e-13
40	0.288645334	0.01780691512294395	9.76369849089827e-17
50	0.338277542	0.01780691512294395	3.8192377394761156e-17


==> numerics/control_constraints_ssn_cg.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.5549849731436403
1	0.113008416	0.017809989586076727	0.0357851874364253
2	0.149001083	0.017806915061021066	0.0001572959884525786
3	0.185486833	0.01780691512294397	8.287535438395025e-13
4	0.212517666	0.01780691512294395	9.80602420382223e-17
5	0.227202916	0.01780691512294395	2.0341252292846748e-17
6	0.236958125	0.01780691512294395	2.0341252292846748e-17
7	0.246172833	0.01780691512294395	2.0341252292846748e-17
8	0.256702041	0.01780691512294395	2.0341252292846748e-17
9	0.266575	0.01780691512294395	2.0341252292846748e-17
10	0.27597575	0.01780691512294395	2.0341252292846748e-17


==> numerics/discrete_control_fb_inertia_m10.txt <==
iter	cputime	value	residual
0	0.0	0.01886202693970716	0.559443265024443
1	0.0361915	0.017862885016054472	0.14905389687455126
2	0.0705705	0.017824055729965416	0.07787595992269188
3	0.10648425	0.0178187331343352	0.0509402416802849
4	0.141547416	0.017818040356608816	0.0475199858880811
5	0.17808475	0.01781759548374156	0.04072483683669838
6	0.214566791	0.017817345312041852	0.033749042370214595
7	0.250733375	0.01781722720251633	0.02908447241342976
8	0.287011958	0.017817167060333847	0.02617095990303031
9	0.321445541	0.017817131545950028	0.024140488632367847
10	0.357703208	0.017817108325403844	0.022650815809246824
11	0.393724166	0.017817091679088508	0.02138258082712806
12	0.43020925	0.017817079486872653	0.020334473964400905
13	0.46626825	0.017817070389714026	0.019424799426005026
14	0.502811083	0.01781706329593525	0.01859401636986273
15	0.537978666	0.01781705764481204	0.01787595942012332
16	0.575224416	0.017817053058072626	0.017249381625606713
17	0.610709291	0.017817049434043202	0.016680231489931634
18	0.648340958	0.017817046474375355	0.016148597849997892
19	0.685906041	0.017817043975507044	0.01566241573512253
20	0.720986791	0.01781704183672327	0.015236279175231513
30	0.865269083	0.017817031102609505	0.012185360189621828
40	1.009395916	0.017817027431580642	0.01034702060225285
50	1.15399375	0.017817025672976553	0.009072566714733226
60	1.30040575	0.01781702478547805	0.008185243487135393
70	1.445692333	0.017817024264091475	0.007490876765755133
80	1.590285375	0.017817023921520913	0.006928551098641441
90	1.739140666	0.017817023682544415	0.006452581439870576
100	1.885541041	0.017817023508999923	0.006061064007055181


==> numerics/discrete_control_fb_m10.txt <==
iter	cputime	value	residual
0	0.0	0.01886202693970716	0.559443265024443
1	0.0357495	0.017862885016054472	0.14905389687455126
2	0.070414333	0.017824055729965416	0.07787595992269188
3	0.104904	0.017819246212990737	0.0559643607830906
4	0.140166125	0.017818009924555313	0.045768156955453665
5	0.180970208	0.01781758664170107	0.039696318697451397
6	0.214758375	0.017817387002202083	0.035540332434669496
7	0.250432042	0.01781727766789732	0.03243895970867835
8	0.303737625	0.017817211447114872	0.030015178144633645
9	0.337790792	0.017817168360845737	0.028067178923515096
10	0.373251667	0.01781713882932421	0.02642545498079603
11	0.57182425	0.01781711725429001	0.025025990221511456
12	0.606115083	0.01781710109494345	0.023817756897540763
13	0.641093458	0.017817088528484286	0.022754620957308208
14	0.676835708	0.01781707868249647	0.021819315770133765
15	0.711789542	0.017817070842074345	0.02100681670912842
16	0.746822083	0.017817064601373885	0.02024304014497757
17	0.782133875	0.01781705953540023	0.019545028799423558
18	0.817189	0.01781705540848564	0.018936025088239373
19	0.852126375	0.017817051928226767	0.01837265528779517
20	0.887950333	0.017817048953098106	0.017833913461765785
30	1.037191583	0.017817034028552236	0.014294075586220319
40	1.1767295	0.017817029012089102	0.012178815519756338
50	1.319941042	0.017817026696275915	0.010674851154432828
60	1.463754542	0.017817025466812474	0.009573026950355201
70	1.604590542	0.017817024742869725	0.00877168593327433
80	1.748295333	0.01781702427904341	0.008126792361271751
90	1.890472583	0.017817023957881196	0.007596046846699358
100	2.0345085	0.01781702372856929	0.007151362979729337


==> numerics/discrete_control_fb_overrelax_m10.txt <==
iter	cputime	value	residual
0	0.0	0.01886202693970716	0.559443265024443
1	0.034783292	0.017862885016054472	0.14905389687455126
2	0.072197125	0.017824115311030855	0.07807301703869539
3	0.107313792	0.01781929500092466	0.05642131200143149
4	0.144476209	0.017818035980873607	0.04613687753208619
5	0.179082084	0.01781759973889515	0.039948571715042167
6	0.216293709	0.017817394474356357	0.03561647860763031
7	0.251858	0.01781728205739968	0.03253188276844182
8	0.288948667	0.017817214075207557	0.03007432329369509
9	0.325169209	0.017817169827104642	0.028076458271573502
10	0.362100084	0.017817139658249583	0.026447227661431236
11	0.397377417	0.017817117816577688	0.025025428535969396
12	0.434399834	0.017817101418607435	0.0238281899686059
13	0.469970834	0.017817088738659947	0.022758015487666483
14	0.507222959	0.01781707877670896	0.021812294838297875
15	0.542883959	0.017817070898737408	0.02098600323702788
16	0.57977	0.017817064603838386	0.02022096521166965
17	0.614955917	0.017817059498957885	0.01954060017836817
18	0.65219675	0.017817055371790947	0.018929981213159804
19	0.687468125	0.017817051869743677	0.018368811964999752
20	0.724925917	0.017817048905670343	0.017830982563431047
30	0.86817775	0.017817034002858757	0.014272007590543574
40	1.012661042	0.017817028983162696	0.012162526191680994
50	1.157995125	0.017817026677430865	0.010693307134247017
60	1.303580459	0.017817025461486554	0.009564877285005637
70	1.445841709	0.017817024741072475	0.008764775517396432
80	1.590646209	0.017817024279945533	0.008119484572590709
90	1.733878834	0.017817023958143368	0.0075874111485760174
100	1.878022084	0.01781702372549532	0.007143171846683256


==> numerics/discrete_control_ssn_m10.txt <==
iter	cputime	value	residual
0	0.0	0.01886202693970716	0.0036908210307699594
1	0.293550666	0.01887668966727025	0.0036999887153206764
2	0.849810208	0.018809621888938848	0.0035744140986703004
3	1.403699791	0.017862323183583457	0.0010018878934837459
4	1.961816166	0.01782326768551709	0.0003421021513595996
5	2.52603525	0.017817892295150187	0.0001267264323056376
6	3.093177666	0.0178171432802127	4.731059455955673e-5
7	3.69342725	0.01781703912927664	1.7699866447040324e-5
8	4.310628916	0.01781702504868342	6.505371460349846e-6
9	4.940664458	0.01781702322426136	2.49648659123134e-6
10	5.666621875	0.017817022905052608	1.00967227869888e-6
11	6.229610458	0.017817022848913174	3.886019049248831e-7
12	6.794618208	0.017817022842976076	1.1378269241267415e-7
13	7.356942583	0.01781702284265669	3.898445229136885e-8
14	7.915916041	0.017817022842423643	2.4470752107821214e-8
15	8.482601625	0.017817022842423643	3.975155474384357e-14
16	9.048825125	0.017817022842423643	3.975155474384357e-14
17	9.613966083	0.017817022842423643	3.975155474384357e-14
18	10.178241666	0.017817022842423643	3.975155474384357e-14
19	10.749519833	0.017817022842423643	3.975155474384357e-14
20	11.327854625	0.017817022842423643	3.975155474384357e-14


==> numerics/l1fit_data.txt <==
coord	data	noiseless	noise
8.0	0.3587198024403108	0.3587198024403108	0.0
16.0	0.3460227774754708	0.3460227774754708	0.0
24.0	0.26024852823801103	0.26024852823801103	0.0
32.0	0.17250929862362382	0.17250929862362382	0.0
40.0	0.0836811322170155	0.0836811322170155	0.0
48.0	-0.005350675773227678	-0.005350675773227678	0.0
56.0	-0.09370199674615066	-0.09370199674615066	0.0
64.0	-0.18050025514485957	-0.18050025514485957	0.0
72.0	-0.2648946519674163	-0.2648946519674163	0.0
80.0	-0.3460660964091649	-0.3460660964091649	0.0
88.0	-0.4232367205511919	-0.4232367205511919	0.0
96.0	-0.49567885748692875	-0.49567885748692875	0.0
104.0	-0.5627233703038295	-0.5627233703038295	0.0
112.0	-0.6237672278174717	-0.6237672278174717	0.0
120.0	-0.6782802327801588	-0.6782802327801588	0.0
128.0	-0.7258108193264208	-0.7258108193264208	0.0
136.0	-0.765990848529158	-0.765990848529158	0.0
144.0	2.4414606560360284	-0.7985393439639721	3.24
152.0	-0.8232651229450487	-0.8232651229450487	0.0
160.0	-0.840068293423711	-0.840068293423711	0.0
168.0	-0.8489406012430556	-0.8489406012430556	0.0
176.0	-4.089964627326693	-0.8499646273266931	-3.24
184.0	-0.8433118492520261	-0.8433118492520261	0.0
192.0	-0.8292395963243803	-0.8292395963243803	0.0
200.0	-0.8080869415361898	-0.8080869415361898	0.0
208.0	-0.78026958747906	-0.78026958747906	0.0
216.0	-0.7462738161974327	-0.7462738161974327	0.0
224.0	-0.7066495849623431	-0.7066495849623431	0.0
232.0	-3.9020028608462347	-0.6620028608462345	-3.24
240.0	-0.6129872966531867	-0.6129872966531867	0.0
248.0	-0.5602953590775795	-0.5602953590775795	0.0
256.0	-3.7446490268203423	-0.5046490268203422	-3.24
264.0	2.793209818303055	-0.44679018169694523	3.24
272.0	-0.38747081945700446	-0.38747081945700446	0.0
280.0	-0.3274432090548543	-0.3274432090548543	0.0
288.0	-0.2674501294386869	-0.2674501294386869	0.0
296.0	-0.20821531156005918	-0.20821531156005918	0.0
304.0	-3.3904342102651177	-0.15043421026511744	-3.24
312.0	-0.09476522605523349	-0.09476522605523349	0.0
320.0	-0.04182149046069119	-0.04182149046069119	0.0
328.0	0.007836678959949378	0.007836678959949378	0.0
336.0	0.053708557097230034	0.053708557097230034	0.0
344.0	0.09535893672534021	0.09535893672534021	0.0
352.0	0.13242312587762164	0.13242312587762164	0.0
360.0	0.164610954623207	0.164610954623207	0.0
368.0	0.19170974198930138	0.19170974198930138	0.0
376.0	3.4535861876902905	0.21358618769029022	3.24
384.0	0.23018716769001182	0.23018716769001182	0.0
392.0	0.24153942724748986	0.24153942724748986	0.0
400.0	0.24774817978617703	0.24774817978617703	0.0
408.0	0.24899463448852266	0.24899463448852266	0.0
416.0	0.24553248975940126	0.24553248975940126	0.0
424.0	0.23768344343589323	0.23768344343589323	0.0
432.0	0.22583178366608248	0.22583178366608248	0.0
440.0	0.21041813656407077	0.21041813656407077	0.0
448.0	0.1919324579118395	0.1919324579118395	0.0
456.0	0.1709063661739365	0.1709063661739365	0.0
464.0	0.14790492278669243	0.14790492278669243	0.0
472.0	0.12351797296541366	0.12351797296541366	0.0
480.0	0.09835116604501451	0.09835116604501451	0.0
488.0	0.0730167785560805	0.0730167785560805	0.0
496.0	0.048124465784490436	0.048124465784490436	0.0
504.0	-3.2157279315647607	0.024272068435239755	-3.24
512.0	0.00203660020883231	0.00203660020883231	0.0
520.0	-0.018034460387425393	-0.018034460387425393	0.0
528.0	-0.03543145479755097	-0.03543145479755097	0.0
536.0	-0.04969029226130261	-0.04969029226130261	0.0
544.0	3.1796004455154825	-0.06039955448451763	3.24
552.0	-0.0672068595124133	-0.0672068595124133	0.0
560.0	-0.0698243971207057	-0.0698243971207057	0.0
568.0	-0.06803355914623392	-0.06803355914623392	0.0
576.0	-0.06168860030781495	-0.06168860030781495	0.0
584.0	-0.05071927805898237	-0.05071927805898237	0.0
592.0	-0.035132433695396176	-0.035132433695396176	0.0
600.0	-0.015012491130228168	-0.015012491130228168	0.0
608.0	3.249479135736834	0.009479135736833413	3.24
616.0	0.03810572148899323	0.03810572148899323	0.0
624.0	0.0705579733534958	0.0705579733534958	0.0
632.0	0.10645780658553337	0.10645780658553337	0.0
640.0	0.14536310272951475	0.14536310272951475	0.0
648.0	0.18677338916539227	0.18677338916539227	0.0
656.0	0.2301363659057577	0.2301363659057577	0.0
664.0	0.2748551941371937	0.2748551941371937	0.0
672.0	0.32029645064903606	0.32029645064903606	0.0
680.0	3.6057986432016396	0.3657986432016394	3.24
688.0	0.4106811741753392	0.4106811741753392	0.0
696.0	0.454253633613246	0.454253633613246	0.0
704.0	0.49582529810908993	0.49582529810908993	0.0
712.0	0.534714708958162	0.534714708958162	0.0
720.0	0.5702592016262502	0.5702592016262502	0.0
728.0	0.6018242589176152	0.6018242589176152	0.0
736.0	0.6288125622355436	0.6288125622355436	0.0
744.0	0.6506726190027461	0.6506726190027461	0.0
752.0	0.6669068495968229	0.6669068495968229	0.0
760.0	0.6770790239899878	0.6770790239899878	0.0
768.0	0.6808209465735755	0.6808209465735755	0.0
776.0	0.6778382972888031	0.6778382972888031	0.0
784.0	0.6679155480501733	0.6679155480501733	0.0
792.0	-2.589080114604932	0.6509198853950686	-3.24
800.0	3.866804083166477	0.6268040831664766	3.24
808.0	0.5956082826670839	0.5956082826670839	0.0
816.0	0.5574606519339119	0.5574606519339119	0.0
824.0	0.5125769103872072	0.5125769103872072	0.0
832.0	0.4612587199141436	0.4612587199141436	0.0
840.0	0.40389095826307314	0.40389095826307314	0.0
848.0	-2.8990620947467085	0.3409379052532919	-3.24
856.0	0.27293838655671404	0.27293838655671404	0.0
864.0	0.20049993349444495	0.20049993349444495	0.0
872.0	0.12429203023329735	0.12429203023329735	0.0
880.0	0.04503853179479077	0.04503853179479077	0.0
888.0	-0.03649065275600346	-0.03649065275600346	0.0
896.0	-0.11948850783639538	-0.11948850783639538	0.0
904.0	-0.20312037708844477	-0.20312037708844477	0.0
912.0	-0.28653382790218285	-0.28653382790218285	0.0
920.0	-0.36886878989425176	-0.36886878989425176	0.0
928.0	-0.44926783874548964	-0.44926783874548964	0.0
936.0	-0.5268864946990255	-0.5268864946990255	0.0
944.0	-0.6009034046159841	-0.6009034046159841	0.0
952.0	-0.6705302777851718	-0.6705302777851718	0.0
960.0	-0.7350214486700181	-0.7350214486700181	0.0
968.0	-0.7936829444124625	-0.7936829444124625	0.0
976.0	-4.085880941139593	-0.8458809411395928	-3.24
984.0	-0.8910495008541716	-0.8910495008541716	0.0
992.0	-4.16869748983433	-0.9286974898343299	-3.24
1000.0	-0.958414589901952	-0.958414589901952	0.0
1008.0	-0.9798763255079503	-0.9798763255079503	0.0
1016.0	-0.8914476262445548	-0.8914476262445548	0.0


==> numerics/l1fit_dualfb.txt <==
iter	cputime	value
0.0	0.0	620.2600348543372
1.0	4.1792e-5	551.6533924100178
2.0	7.7125e-5	523.9610013433135
3.0	0.000114167	501.9870653612199
4.0	0.000149834	486.7492329348903
5.0	0.000184875	476.0766324302559
6.0	0.000220084	468.6302314206786
7.0	0.000259792	463.30411484765295
8.0	0.000298584	459.5129124020958
9.0	0.000334959	456.7059177412442
10.0	0.000370625	454.6930455671596
11.0	0.000404292	453.1965748893116
12.0	0.000439375	452.1156634452732
13.0	0.000475417	451.3710220813609
14.0	0.000517042	450.87812953555783
15.0	0.000556125	450.5121328112566
16.0	0.000591292	450.2311342552173
17.0	0.000624417	450.0035982843241
18.0	0.000659667	449.85664788306536
19.0	0.000695375	449.7207954356571
20.0	0.000730584	449.62751613856847
30.0	0.000786167	448.7179563953492
40.0	0.000840875	448.13834242784844
50.0	0.000900834	447.8124740064992
60.0	0.000955625	447.55582909472685
70.0	0.0010175	447.35356199013256
80.0	0.001080125	447.20035017821397
90.0	0.001134875	447.0748395185295
100.0	0.001189875	446.97033192393025
200.0	0.001452959	446.60554541326053
300.0	0.001711334	446.461712527657
400.0	0.001971	446.3860415787299
500.0	0.002235542	446.34348925535573
600.0	0.002501292	446.31918153271255
700.0	0.002762292	446.30331654457297
800.0	0.003038584	446.2907751921294
900.0	0.003312959	446.2811428766535
1000.0	0.003581709	446.2736149105203
2000.0	0.005809959	446.2331853056871
3000.0	0.008056375	446.2125290671074
4000.0	0.010309792	446.19980911103073
5000.0	0.012573667	446.193879158958
6000.0	0.0147835	446.190258530268
7000.0	0.01703725	446.18803587893257
8000.0	0.019298542	446.1865214974854
9000.0	0.021550542	446.18537930647585
10000.0	0.023798209	446.1844831273908


==> numerics/l1fit_dualfista.txt <==
iter	cputime	value
0.0	0.0	620.2600348543372
1.0	3.8125e-5	551.6533924100178
2.0	7.5333e-5	523.9610013433135
3.0	0.000109416	496.3875447804176
4.0	0.000144541	475.5907333968115
5.0	0.0001785	461.9284419306732
6.0	0.000213	453.99281436778955
7.0	0.000248666	451.4786611612733
8.0	0.000282	456.73542091003947
9.0	0.000320708	459.0060719346615
10.0	0.0003575	458.19175120852117
11.0	0.000393083	455.77555280946
12.0	0.00042825	452.8674093049006
13.0	0.000462583	450.4723496591114
14.0	0.00049625	449.37356380847365
15.0	0.000532541	448.8708307306098
16.0	0.000567958	448.634930452248
17.0	0.000603708	448.29362247551387
18.0	0.000639875	447.91763299878954
19.0	0.000676916	447.64684919335826
20.0	0.000711791	447.52349919094615
30.0	0.00076825	446.99435180438525
40.0	0.000823875	446.80949565683306
50.0	0.000879041	446.56621511994877
60.0	0.000934833	446.4946411353191
70.0	0.00099575	446.39490465659117
80.0	0.001050916	446.36475310283436
90.0	0.001105958	446.35554483343435
100.0	0.001161083	446.3152417047532
200.0	0.00142225	446.24471614423993
300.0	0.001693	446.1997714237229
400.0	0.001957541	446.19439584418285
500.0	0.002216958	446.1868985655328
600.0	0.002476875	446.18666052543267
700.0	0.002737458	446.1822430252916
800.0	0.002997375	446.1829407046983
900.0	0.003257916	446.1834926828977
1000.0	0.003516625	446.182614009251
2000.0	0.005792791	446.180708058175
3000.0	0.008053916	446.1803181997975
4000.0	0.01031675	446.1801797051968
5000.0	0.012584	446.18019062551224
6000.0	0.014886875	446.1801585028646
7000.0	0.017164791	446.18013222661256
8000.0	0.019336583	446.18011873342635
9000.0	0.021484166	446.1801211522278
10000.0	0.023584208	446.1801186446349


==> numerics/l1fit_orig.txt <==
coord	orig
1.0	0.5000000000000001
2.0	0.49021458739008744
3.0	0.48036258251453157
4.0	0.4704455148502447
5.0	0.46046492498375713
6.0	0.4504223643280881
7.0	0.44031939483754307
8.0	0.43015758872049137
9.0	0.41993852815018257
10.0	0.40966380497365956
11.0	0.39933502041882285
12.0	0.3889537847997071
13.0	0.3785217172200263
14.0	0.36804044527504665
15.0	0.3575116047518464
16.0	0.3469368393280212
17.0	0.3363178002688959
18.0	0.3256561461232999
19.0	0.31495354241796975
20.0	0.3042116613506369
21.0	0.293432181481862
22.0	0.2826167874256751
23.0	0.2717671695390895
24.0	0.2608850236105387
25.0	0.24997205054731125
26.0	0.2390299560620335
27.0	0.22806045035827371
28.0	0.21706524781531725
29.0	0.20604606667218844
30.0	0.1950046287109681
31.0	0.1839426589394817
32.0	0.17286188527341179
33.0	0.16176403821790244
34.0	0.15065085054871688
35.0	0.13952405699301085
36.0	0.1283853939097877
37.0	0.11723659897009402
38.0	0.10607941083702337
39.0	0.09491556884558623
40.0	0.08374681268251656
41.0	0.07257488206607093
42.0	0.0614015164258882
43.0	0.05022845458297125
44.0	0.039057434429854244
45.0	0.027890192611018775
46.0	0.0167284642036218
47.0	0.005573982398598835
48.0	-0.005571521817796245
49.0	-0.016706319981947073
50.0	-0.027828686470272493
51.0	-0.03893689881599253
52.0	-0.050029238025208776
53.0	-0.06110398889223364
54.0	-0.07215944031410303
55.0	-0.08319388560421795
56.0	-0.09420562280504542
57.0	-0.10519295499982136
58.0	-0.11615419062319393
59.0	-0.1270876437707428
60.0	-0.13799163450731775
61.0	-0.14886448917413267
62.0	-0.15970454069455473
63.0	-0.1705101288785317
64.0	-0.18127960072559207
65.0	-0.192011310726361
66.0	-0.20270362116253687
67.0	-0.21335490240525912
68.0	-0.2239635332118217
69.0	-0.2345279010206597
70.0	-0.24504640224456525
71.0	-0.2555174425620635
72.0	-0.26593943720689583
73.0	-0.2763108112555582
74.0	-0.28662999991282667
75.0	-0.2968954487952279
76.0	-0.3071056142123846
77.0	-0.31725896344619503
78.0	-0.3273539750277785
79.0	-0.3373891390121429
80.0	-0.34736295725051375
81.0	-0.35727394366027493
82.0	-0.3671206244924671
83.0	-0.37690153859679
84.0	-0.3866152376840595
85.0	-0.39626028658606627
86.0	-0.40583526351278504
87.0	-0.41533876030688416
88.0	-0.4247693826954885
89.0	-0.43412575053914165
90.0	-0.44340649807792143
91.0	-0.45261027417466343
92.0	-0.4617357425552374
93.0	-0.47078158204584053
94.0	-0.47974648680724846
95.0	-0.4886291665659922
96.0	-0.49742834684240383
97.0	-0.5061427691754935
98.0	-0.5147711913446132
99.0	-0.5233123875878632
100.0	-0.5317651488171978
101.0	-0.5401282828301902
102.0	-0.5484006145184147
103.0	-0.5565809860724109
104.0	-0.5646682571831755
105.0	-0.5726613052401641
106.0	-0.5805590255257455
107.0	-0.5883603314060821
108.0	-0.5960641545183988
109.0	-0.6036694449545952
110.0	-0.6111751714411809
111.0	-0.6185803215154855
112.0	-0.6258839016981158
113.0	-0.6330849376616281
114.0	-0.6401824743953831
115.0	-0.6471755763665439
116.0	-0.6540633276772013
117.0	-0.6608448322175816
118.0	-0.6675192138153189
119.0	-0.6740856163807549
120.0	-0.6805432040482474
121.0	-0.6868911613134511
122.0	-0.6931286931665542
123.0	-0.6992550252214393
124.0	-0.7052694038407457
125.0	-0.7111710962568139
126.0	-0.7169593906884815
127.0	-0.7226335964537172
128.0	-0.7281930440780675
129.0	-0.7336370853988968
130.0	-0.7389650936654004
131.0	-0.7441764636343771
132.0	-0.7492706116617356
133.0	-0.7542469757897284
134.0	-0.7591050158298869
135.0	-0.7638442134416509
136.0	-0.7684640722066756
137.0	-0.7729641176988004
138.0	-0.7773438975496724
139.0	-0.781602981510011
140.0	-0.785740961506499
141.0	-0.7897574516942989
142.0	-0.7936520885051792
143.0	-0.7974245306912445
144.0	-0.8010744593642635
145.0	-0.8046015780305892
146.0	-0.8080056126216633
147.0	-0.8112863115201048
148.0	-0.8144434455813759
149.0	-0.817476808151024
150.0	-0.820386215077499
151.0	-0.8231715047205449
152.0	-0.8258325379551638
153.0	-0.8283691981711582
154.0	-0.8307813912682486
155.0	-0.8330690456467716
156.0	-0.8352321121939636
157.0	-0.8372705642658326
158.0	-0.839184397664623
159.0	-0.8409736306118857
160.0	-0.842638303717151
161.0	-0.8441784799422242
162.0	-0.8455942445611014
163.0	-0.8468857051155261
164.0	-0.8480529913661893
165.0	-0.8490962552395905
166.0	-0.850015670770569
167.0	-0.85081143404052
168.0	-0.8514837631113107
169.0	-0.8520328979549113
170.0	-0.8524591003787564
171.0	-0.852762653946854
172.0	-0.852943863896661
173.0	-0.8530030570517433
174.0	-0.8529405817302385
175.0	-0.8527568076491459
176.0	-0.8524521258244597
177.0	-0.8520269484671712
178.0	-0.8514817088751631
179.0	-0.8508168613210155
180.0	-0.8500328809357545
181.0	-0.8491302635885634
182.0	-0.8481095257624851
183.0	-0.8469712044261437
184.0	-0.8457158569015096
185.0	-0.8443440607277419
186.0	-0.8428564135211315
187.0	-0.8412535328311812
188.0	-0.8395360559928485
189.0	-0.8377046399749872
190.0	-0.8357599612250158
191.0	-0.8337027155098509
192.0	-0.8315336177531358
193.0	-0.8292534018688009
194.0	-0.8268628205909907
195.0	-0.8243626453003939
196.0	-0.8217536658470136
197.0	-0.8190366903694151
198.0	-0.8162125451104898
199.0	-0.8132820742297745
200.0	-0.8102461396123644
201.0	-0.8071056206744626
202.0	-0.8038614141656062
203.0	-0.8005144339676086
204.0	-0.7970656108902647
205.0	-0.7935158924638587
206.0	-0.7898662427285184
207.0	-0.7861176420204634
208.0	-0.7822710867551875
209.0	-0.7783275892076255
210.0	-0.7742881772893463
211.0	-0.7701538943228231
212.0	-0.7659257988128247
213.0	-0.7616049642149779
214.0	-0.7571924787015488
215.0	-0.7526894449244907
216.0	-0.7480969797758128
217.0	-0.7434162141453111
218.0	-0.7386482926757241
219.0	-0.7337943735153507
220.0	-0.7288556280681959
221.0	-0.7238332407416844
222.0	-0.7187284086920028
223.0	-0.7135423415671183
224.0	-0.7082762612475323
225.0	-0.7029314015848186
226.0	-0.697509008138001
227.0	-0.6920103379078304
228.0	-0.6864366590690071
229.0	-0.6807892507004154
230.0	-0.6750694025134142
231.0	-0.6692784145782531
232.0	-0.6634175970486575
233.0	-0.6574882698846521
234.0	-0.6514917625736703
235.0	-0.645429413850014
236.0	-0.6393025714127176
237.0	-0.6331125916418797
238.0	-0.6268608393135132
239.0	-0.6205486873129825
240.0	-0.6141775163470783
241.0	-0.6077487146547956
242.0	-0.6012636777168741
243.0	-0.5947238079641529
244.0	-0.588130514484815
245.0	-0.5814852127305655
246.0	-0.5747893242218185
247.0	-0.5680442762519416
248.0	-0.5612515015906269
249.0	-0.5544124381864478
250.0	-0.5475285288686603
251.0	-0.5406012210483144
252.0	-0.5336319664187303
253.0	-0.5266222206554136
254.0	-0.5195734431154544
255.0	-0.5124870965364888
256.0	-0.5053646467352704
257.0	-0.4982075623059266
258.0	-0.49101731431794976
259.0	-0.4837953760139955
260.0	-0.4765432225075426
261.0	-0.4692623304804824
262.0	-0.46195417788069376
263.0	-0.454620243619672
264.0	-0.4472620072702704
265.0	-0.43988094876461276
266.0	-0.4324785480922495
267.0	-0.42505628499860654
268.0	-0.4176156386837982
269.0	-0.4101580875018581
270.0	-0.4026851086604608
271.0	-0.3951981779211813
272.0	-0.38769876930036573
273.0	-0.38018835477066565
274.0	-0.37266840396330675
275.0	-0.36514038387114184
276.0	-0.35760575855255455
277.0	-0.3500659888362777
278.0	-0.342522532027178
279.0	-0.33497684161307406
280.0	-0.32743036697264283
281.0	-0.31988455308448066
282.0	-0.31234084023736913
283.0	-0.304800663741813
284.0	-0.2972654536429013
285.0	-0.2897366344345611
286.0	-0.28221562477524625
287.0	-0.2747038372051391
288.0	-0.26720267786489776
289.0	-0.2597135462160335
290.0	-0.2522378347629519
291.0	-0.24477692877672877
292.0	-0.23733220602066754
293.0	-0.2299050364777045
294.0	-0.22249678207970458
295.0	-0.21510879643871292
296.0	-0.20774242458020828
297.0	-0.20039900267842328
298.0	-0.19307985779377165
299.0	-0.18578630761244685
300.0	-0.17851966018823615
301.0	-0.17128121368661214
302.0	-0.16407225613114237
303.0	-0.15689406515227677
304.0	-0.14974790773855726
305.0	-0.14263503999030802
306.0	-0.13555670687584664
307.0	-0.12851414199026912
308.0	-0.12150856731686271
309.0	-0.1145411929911849
310.0	-0.10761321706786076
311.0	-0.10072582529014996
312.0	-0.093880190862321
313.0	-0.08707747422488168
314.0	-0.08031882283271985
315.0	-0.0736053709361778
316.0	-0.06693823936513063
317.0	-0.06031853531608756
318.0	-0.0537473521423778
319.0	-0.047225769147449505
320.0	-0.04075485138132811
321.0	-0.03433564944027951
322.0	-0.02796919926970793
323.0	-0.021656521970336164
324.0	-0.01539862360770053
325.0	-0.00919649502500632
326.0	-0.0030511116593710634
327.0	0.0030365666385006535
328.0	0.009065595781177545
329.0	0.015035047617864616
330.0	0.02094401010422687
331.0	0.026791587468653143
332.0	0.03257690037490984
333.0	0.03829908608117457
334.0	0.04395729859539436
335.0	0.04955070882695911
336.0	0.0550785047346471
337.0	0.06053989147081572
338.0	0.0659340915218207
339.0	0.07126034484461674
340.0	0.07651790899953098
341.0	0.08170605927917393
342.0	0.086824088833465
343.0	0.09187130879075132
344.0	0.09684704837499214
345.0	0.10175065501898628
346.0	0.10658149447363138
347.0	0.11133895091317592
348.0	0.11602242703646261
349.0	0.12063134416412924
350.0	0.1251651423317598
351.0	0.1296232803789608
352.0	0.1340052360343521
353.0	0.1383105059964498
354.0	0.1425386060104341
355.0	0.1466890709407805
356.0	0.1507614548397503
357.0	0.1547553310117173
358.0	0.158670292073327
359.0	0.162505950009477
360.0	0.1662619362251058
361.0	0.16993790159278335
362.0	0.17353351649609686
363.0	0.17704847086882097
364.0	0.18048247422986713
365.0	0.18383525571401435
366.0	0.1871065640984024
367.0	0.19029616782480002
368.0	0.19340385501763016
369.0	0.19642943349776693
370.0	0.1993727307920859
371.0	0.20223359413878417
372.0	0.20501189048845633
373.0	0.20770750650094327
374.0	0.2103203485379407
375.0	0.21285034265138578
376.0	0.21529743456761252
377.0	0.21766158966729587
378.0	0.21994279296117536
379.0	0.22214104906157933
380.0	0.2242563821497464
381.0	0.22628883593896165
382.0	0.22823847363351224
383.0	0.23010537788347316
384.0	0.23188965073533796
385.0	0.2335914135785036
386.0	0.2352108070876229
387.0	0.23674799116084105
388.0	0.23820314485392807
389.0	0.23957646631032306
390.0	0.24086817268711194
391.0	0.24207850007694734
392.0	0.24320770342593817
393.0	0.24425605644751974
394.0	0.2452238515323313
395.0	0.24611139965411652
396.0	0.24691903027167267
397.0	0.24764709122686676
398.0	0.24829594863874638
399.0	0.2488659867937647
400.0	0.2493576080321495
401.0	0.24977123263043619
402.0	0.2501072986801971
403.0	0.2503662619629892
404.0	0.25054859582155264
405.0	0.2506547910272845
406.0	0.2506853556440223
407.0	0.25064081488816314
408.0	0.25052171098515186
409.0	0.2503286030223696
410.0	0.2500620667984571
411.0	0.2497226946691011
412.0	0.2493110953893249
413.0	0.24882789395231153
414.0	0.2482737314247989
415.0	0.24764926477908267
416.0	0.24695516672166146
417.0	0.24619212551856562
418.0	0.2453608448174042
419.0	0.24446204346617273
420.0	0.24349645532885794
421.0	0.24246482909788286
422.0	0.2413679281034309
423.0	0.2402065301196924
424.0	0.23898142716807408
425.0	0.237693425317417
426.0	0.23634334448126265
427.0	0.2349320182122149
428.0	0.23346029349344088
429.0	0.23192903052735692
430.0	0.23033910252154308
431.0	0.22869139547193687
432.0	0.22698680794334924
433.0	0.22522625084735307
434.0	0.22341064721759063
435.0	0.22154093198254962
436.0	0.21961805173585733
437.0	0.21764296450414067
438.0	0.21561663951250556
439.0	0.21354005694768224
440.0	0.21141420771889163
441.0	0.2092400932164817
442.0	0.207018725068388
443.0	0.2047511248944679
444.0	0.20243832405876544
445.0	0.20008136341975696
446.0	0.19768129307863386
447.0	0.1952391721256735
448.0	0.19275606838475684
449.0	0.1902330581560849
450.0	0.1876712259571504
451.0	0.18507166426202104
452.0	0.18243547323898837
453.0	0.17976376048664147
454.0	0.17705764076842007
455.0	0.17431823574570582
456.0	0.17154667370950624
457.0	0.1687440893107933
458.0	0.16591162328955025
459.0	0.16305042220258878
460.0	0.1601616381501905
461.0	0.15724642850163623
462.0	0.1543059556196785
463.0	0.1513413865840177
464.0	0.14835389291384216
465.0	0.1453446502894883
466.0	0.14231483827328534
467.0	0.13926564002964026
468.0	0.13619824204442635
469.0	0.13311383384373157
470.0	0.13001360771203124
471.0	0.12689875840984277
472.0	0.1237704828909244
473.0	0.12062998001907596
474.0	0.11747845028460638
475.0	0.11431709552052485
476.0	0.11114711861851992
477.0	0.10796972324478271
478.0	0.10478611355574041
479.0	0.10159749391375732
480.0	0.09840506860286509
481.0	0.09521004154458454
482.0	0.09201361601389732
483.0	0.08881699435542963
484.0	0.08562137769990964
485.0	0.08242796568095757
486.0	0.07923795615227075
487.0	0.07605254490526116
488.0	0.07287292538721027
489.0	0.06970028841999776
490.0	0.06653582191946703
491.0	0.06338071061548417
492.0	0.06023613577275445
493.0	0.05710327491245308
494.0	0.05398330153473054
495.0	0.05087738484215342
496.0	0.04778668946413604
497.0	0.044712375182426996
498.0	0.041655596657705074
499.0	0.03861750315734637
500.0	0.035599238284416676
501.0	0.032601939707952346
502.0	0.029626738894582994
503.0	0.026674760841556847
504.0	0.02374712381122183
505.0	0.02084493906702407
506.0	0.01796931061107665
507.0	0.015121334923356208
508.0	0.012302100702584163
509.0	0.00951268860884482
510.0	0.006754171007999883
511.0	0.004027611717950548
512.0	0.0013340657568041935
513.0	-0.0013254209070037303
514.0	-0.003949811602574976
515.0	-0.006538079202351047
516.0	-0.009089206365798012
517.0	-0.0116021857809243
518.0	-0.014076020403576021
519.0	-0.016509723694461374
520.0	-0.018902319853851296
521.0	-0.021252844053908527
522.0	-0.023560342668592128
523.0	-0.025823873501090288
524.0	-0.028042506008732107
525.0	-0.030215321525328943
526.0	-0.03234141348090029
527.0	-0.03441988761873336
528.0	-0.036449862209732745
529.0	-0.03843046826401181
530.0	-0.04036084973968303
531.0	-0.042240163748799096
532.0	-0.04406758076040302
533.0	-0.04584228480064201
534.0	-0.04756347364990346
535.0	-0.04923035903692901
536.0	-0.050842166829865865
537.0	-0.052398137224213784
538.0	-0.053897524927627116
539.0	-0.055339599341533166
540.0	-0.05672364473952526
541.0	-0.058048960442494676
542.0	-0.05931486099046103
543.0	-0.06052067631106694
544.0	-0.06166575188469702
545.0	-0.06274944890618878
546.0	-0.06377114444309719
547.0	-0.06473023159048229
548.0	-0.06562611962218223
549.0	-0.06645823413854231
550.0	-0.06722601721056543
551.0	-0.06792892752045449
552.0	-0.06856644049851446
553.0	-0.06913804845638603
554.0	-0.06964326071657966
555.0	-0.07008160373828402
556.0	-0.07045262123941928
557.0	-0.07075587431491032
558.0	-0.07099094155115185
559.0	-0.07115741913664259
560.0	-0.07125492096876261
561.0	-0.07128307875667032
562.0	-0.07124154212029787
563.0	-0.07112997868542051
564.0	-0.07094807417478219
565.0	-0.0706955324952532
566.0	-0.0703720758210048
567.0	-0.06997744467267755
568.0	-0.06951139799253066
569.0	-0.06897371321555008
570.0	-0.06836418633650478
571.0	-0.06768263197293052
572.0	-0.06692888342403248
573.0	-0.0661027927254871
574.0	-0.06520423070013673
575.0	-0.06423308700455947
576.0	-0.06318927017150905
577.0	-0.0620727076482082
578.0	-0.0608833458304942
579.0	-0.05962115009279927
580.0	-0.05828610481396669
581.0	-0.05687821339889161
582.0	-0.055397498295980015
583.0	-0.05384400101042614
584.0	-0.05221778211329683
585.0	-0.05051892124642826
586.0	-0.04874751712312483
587.0	-0.0469036875246666
588.0	-0.04498756929261648
589.0	-0.042999318316936694
590.0	-0.040939109519907244
591.0	-0.038807136835856924
592.0	-0.036603613186700835
593.0	-0.034328770453298275
594.0	-0.031982859442626695
595.0	-0.029566149850785154
596.0	-0.027078930221827915
597.0	-0.024521507902439735
598.0	-0.021894208992458176
599.0	-0.019197378291256003
600.0	-0.01643137923998922
601.0	-0.013596593859725451
602.0	-0.010693422685461773
603.0	-0.0077222846960469825
604.0	-0.00468361724002235
605.0	-0.0015778759573890496
606.0	0.0015944653026716664
607.0	0.004832914568120755
608.0	0.008136961834398293
609.0	0.011506079158769247
610.0	0.014939720758646226
611.0	0.0184373231138817
612.0	0.021998305072999838
613.0	0.02562206796335366
614.0	0.029307995705181337
615.0	0.033055454929541685
616.0	0.03686379510010106
617.0	0.04073234863875253
618.0	0.04466043105503794
619.0	0.04864734107934941
620.0	0.05269236079988141
621.0	0.056794755803304536
622.0	0.060953775319141014
623.0	0.06516865236779747
624.0	0.06943860391224256
625.0	0.07376283101328414
626.0	0.07814051898842014
627.0	0.0825708375742368
628.0	0.08705294109230889
629.0	0.09158596861857879
630.0	0.09616904415617245
631.0	0.10080127681162397
632.0	0.10548176097446876
633.0	0.11020957650016708
634.0	0.11498378889632177
635.0	0.11980344951215897
636.0	0.1246675957312206
637.0	0.12957525116723953
638.0	0.13452542586314983
639.0	0.13951711649320164
640.0	0.14454930656812362
641.0	0.14962096664330893
642.0	0.15473105452996685
643.0	0.15987851550920248
644.0	0.16506228254898736
645.0	0.17028127652396322
646.0	0.17553440643804133
647.0	0.1808205696497562
648.0	0.18613865210031327
649.0	0.19148752854430068
650.0	0.19686606278300312
651.0	0.20227310790027853
652.0	0.20770750650094283
653.0	0.2131680909516244
654.0	0.21865368362402018
655.0	0.2241630971405262
656.0	0.22969513462216767
657.0	0.23524858993880068
658.0	0.24082224796151455
659.0	0.24641488481719467
660.0	0.25202526814518916
661.0	0.25765215735602426
662.0	0.2632943038921189
663.0	0.2689504514904455
664.0	0.27461933644707454
665.0	0.28029968788355486
666.0	0.28599022801507745
667.0	0.2916896724203577
668.0	0.2973967303131886
669.0	0.3031101048156013
670.0	0.30882849323258843
671.0	0.31455058732831387
672.0	0.3202750736037757
673.0	0.3260006335758398
674.0	0.3317259440576087
675.0	0.33744967744004994
676.0	0.34317050197483673
677.0	0.3488870820583342
678.0	0.35459807851668185
679.0	0.3603021488919027
680.0	0.3659979477289825
681.0	0.3716841268638662
682.0	0.3773593357123043
683.0	0.38302222155948845
684.0	0.38867142985042147
685.0	0.3943056044809581
686.0	0.39992338808945316
687.0	0.40552342234896666
688.0	0.4111043482599466
689.0	0.41666480644335213
690.0	0.4222034374341317
691.0	0.42771888197501534
692.0	0.43320978131054577
693.0	0.4386747774812938
694.0	0.4441125136181944
695.0	0.4495216342369445
696.0	0.4549007855323971
697.0	0.46024861567289
698.0	0.4655637750944546
699.0	0.47084491679483614
700.0	0.4760906966272634
701.0	0.4812997735939132
702.0	0.4864708101389991
703.0	0.49160247244143485
704.0	0.49669343070699795
705.0	0.5017423594599385
706.0	0.5067479378339804
707.0	0.5117088498626317
708.0	0.5166237847687726
709.0	0.5214914372534329
710.0	0.526310507783716
711.0	0.5310797028797999
712.0	0.5357977354009633
713.0	0.5404633248305662
714.0	0.5450751975599338
715.0	0.5496320871710788
716.0	0.5541327347182049
717.0	0.558575889007935
718.0	0.5629603068781971
719.0	0.5672847534757157
720.0	0.5715480025320512
721.0	0.5757488366381223
722.0	0.5798860475171614
723.0	0.5839584362960373
724.0	0.5879648137748986
725.0	0.5919040006950657
726.0	0.5957748280051339
727.0	0.5995761371252127
728.0	0.6033067802092569
729.0	0.606965620405432
730.0	0.610551532114456
731.0	0.6140634012458646
732.0	0.6175001254721459
733.0	0.6208606144806896
734.0	0.6241437902234994
735.0	0.6273485871646124
736.0	0.6304739525251737
737.0	0.6335188465261183
738.0	0.6364822426284027
739.0	0.6393631277707374
740.0	0.6421605026047726
741.0	0.6448733817276816
742.0	0.6475007939120959
743.0	0.6500417823333442
744.0	0.6524954047939414
745.0	0.654860733945285
746.0	0.6571368575065084
747.0	0.659322878480446
748.0	0.6614179153666623
749.0	0.6634211023715009
750.0	0.6653315896151057
751.0	0.6671485433353749
752.0	0.6688711460887966
753.0	0.6704985969481302
754.0	0.6720301116968853
755.0	0.6734649230205599
756.0	0.6748022806945946
757.0	0.6760414517690022
758.0	0.6771817207496352
759.0	0.6782223897760461
760.0	0.6791627787959106
761.0	0.6800022257359675
762.0	0.6807400866694429
763.0	0.6813757359799201
764.0	0.6819085665216207
765.0	0.6823379897760625
766.0	0.6826634360050554
767.0	0.6828843544000086
768.0	0.6830002132275104
769.0	0.683010499971153
770.0	0.6829147214695653
771.0	0.6827124040506305
772.0	0.6824030936618519
773.0	0.6819863559968442
774.0	0.6814617766179142
775.0	0.6808289610747122
776.0	0.6800875350189217
777.0	0.6792371443149634
778.0	0.6782774551466875
779.0	0.6772081541200323
780.0	0.6760289483616239
781.0	0.6747395656132942
782.0	0.6733397543224987
783.0	0.6718292837286062
784.0	0.670207943945049
785.0	0.6684755460373093
786.0	0.6666319220967241
787.0	0.6646769253100893
788.0	0.6626104300250525
789.0	0.6604323318112715
790.0	0.65814254751733
791.0	0.6557410153233882
792.0	0.6532276947895643
793.0	0.6506025669000294
794.0	0.6478656341028055
795.0	0.645016920345253
796.0	0.642056471105245
797.0	0.6389843534180115
798.0	0.6358006558986558
799.0	0.6325054887603194
800.0	0.6290989838280093
801.0	0.6255812945480661
802.0	0.6219525959932833
803.0	0.6182130848636523
804.0	0.6143629794827584
805.0	0.6104025197898029
806.0	0.6063319673272629
807.0	0.6021516052241883
808.0	0.5978617381751248
809.0	0.5934626924146837
810.0	0.5889548156877453
811.0	0.5843384772153147
812.0	0.5796140676560091
813.0	0.5747819990632153
814.0	0.569842704837897
815.0	0.5647966396770763
816.0	0.5596442795179793
817.0	0.554386121477877
818.0	0.5490226837896113
819.0	0.5435545057328366
820.0	0.5379821475609596
821.0	0.5323061904238244
822.0	0.5265272362861306
823.0	0.5206459078416139
824.0	0.5146628484229879
825.0	0.5085787219076826
826.0	0.5023942126193812
827.0	0.49611002522538444
828.0	0.4897268846298079
829.0	0.4832455358626406
830.0	0.4766667439646871
831.0	0.4699912938684116
832.0	0.4632199902746947
833.0	0.4563536575255459
834.0	0.4493931394727854
835.0	0.4423392993427079
836.0	0.43519301959678314
837.0	0.42795520178838137
838.0	0.4206267664155905
839.0	0.4132086527701138
840.0	0.40570181878231404
841.0	0.39810724086239696
842.0	0.3904259137377954
843.0	0.3826588502867647
844.0	0.3748070813682348
845.0	0.36687165564793206
846.0	0.3588536394208278
847.0	0.35075411642993515
848.0	0.3425741876814849
849.0	0.33431497125651966
850.0	0.32597760211895155
851.0	0.31756323192010594
852.0	0.3090730287997957
853.0	0.30050817718397144
854.0	0.29186987757896354
855.0	0.283159346362386
856.0	0.2743778155707247
857.0	0.26552653268365056
858.0	0.25660676040510133
859.0	0.24761977644118516
860.0	0.23856687327493173
861.0	0.22944935793795349
862.0	0.2202685517790348
863.0	0.21102579022972529
864.0	0.20172242256696543
865.0	0.19235981167278846
866.0	0.18293933379114982
867.0	0.17346237828193975
868.0	0.16393034737221238
869.0	0.1543446559046961
870.0	0.14470673108361015
871.0	0.13501801221786786
872.0	0.12527995046169074
873.0	0.11549400855271204
874.0	0.10566166054757319
875.0	0.09578439155512679
876.0	0.08586369746725238
877.0	0.07590108468735442
878.0	0.06589806985660294
879.0	0.0558561795779461
880.0	0.045776950137979645
881.0	0.03566192722671206
882.0	0.02551266565527576
883.0	0.015330729071646152
884.0	0.005117689674432872
885.0	-0.005124872075216522
886.0	-0.015395367743525868
887.0	-0.0256922012157813
888.0	-0.03601376898971388
889.0	-0.04635846047054349
890.0	-0.05672465826759636
891.0	-0.06711073849248832
892.0	-0.07751507105874932
893.0	-0.08793601998288082
894.0	-0.09837194368675685
895.0	-0.10882119530133673
896.0	-0.11928212297159675
897.0	-0.12975307016264642
898.0	-0.14023237596695076
899.0	-0.15071837541261396
900.0	-0.16120939977265528
901.0	-0.17170377687520774
902.0	-0.18219983141459398
903.0	-0.19269588526320033
904.0	-0.20319025778411254
905.0	-0.2136812661444191
906.0	-0.2241672256291473
907.0	-0.23464644995574047
908.0	-0.2451172515890643
909.0	-0.255577942056815
910.0	-0.26602683226531615
911.0	-0.2764622328156131
912.0	-0.2868824543198292
913.0	-0.29728580771768875
914.0	-0.3076706045931688
915.0	-0.31803515749120076
916.0	-0.32837778023437325
917.0	-0.33869678823956517
918.0	-0.3489904988344414
919.0	-0.3592572315737501
920.0	-0.3694953085553773
921.0	-0.3797030547360633
922.0	-0.389878798246745
923.0	-0.40002087070744163
924.0	-0.4101276075416479
925.0	-0.420197348290131
926.0	-0.43022843692411816
927.0	-0.4402192221577612
928.0	-0.4501680577598647
929.0	-0.46007330286477544
930.0	-0.46993332228239515
931.0	-0.4797464868072478
932.0	-0.4895111735265329
933.0	-0.4992257661271174
934.0	-0.5088886552013977
935.0	-0.5184982385519633
936.0	-0.5280529214950082
937.0	-0.5375511171624406
938.0	-0.5469912468026078
939.0	-0.5563717400795933
940.0	-0.5656910353710152
941.0	-0.5749475800642848
942.0	-0.5841398308512353
943.0	-0.5932662540211002
944.0	-0.6023253257517408
945.0	-0.6113155323991071
946.0	-0.620235370784838
947.0	-0.6290833484819685
948.0	-0.6378579840986656
949.0	-0.6465578075599661
950.0	-0.6551813603874183
951.0	-0.6637271959766173
952.0	-0.672193879872536
953.0	-0.6805799900426328
954.0	-0.6888841171476541
955.0	-0.6971048648100926
956.0	-0.7052408498802454
957.0	-0.7132907026998087
958.0	-0.7212530673629789
959.0	-0.7291266019749743
960.0	-0.7369099789079648
961.0	-0.7446018850543199
962.0	-0.7522010220771539
963.0	-0.7597061066581061
964.0	-0.7671158707423026
965.0	-0.774429061780453
966.0	-0.7816444429680479
967.0	-0.7887607934815828
968.0	-0.7957769087117855
969.0	-0.8026916004937776
970.0	-0.8095036973341565
971.0	-0.8162120446349131
972.0	-0.8228155049141695
973.0	-0.8293129580236762
974.0	-0.8357033013630414
975.0	-0.84198545009063
976.0	-0.8481583373311038
977.0	-0.8542209143795582
978.0	-0.8601721509022051
979.0	-0.8660110351335871
980.0	-0.87173657407025
981.0	-0.8773477936608581
982.0	-0.8828437389927047
983.0	-0.8882234744745895
984.0	-0.8934860840160112
985.0	-0.898630671202654
986.0	-0.9036563594681221
987.0	-0.9085622922618956
988.0	-0.9133476332134722
989.0	-0.9180115662926567
990.0	-0.9225532959659686
991.0	-0.926972047349146
992.0	-0.9312670663556977
993.0	-0.9354376198414887
994.0	-0.9394829957453202
995.0	-0.9434025032254838
996.0	-0.9471954727922582
997.0	-0.9508612564363202
998.0	-0.954399227753046
999.0	-0.9578087820626829
1000.0	-0.9610893365263576
1001.0	-0.9642403302579049
1002.0	-0.9672612244314934
1003.0	-0.9701515023850228
1004.0	-0.9729106697192762
1005.0	-0.9755382543928093
1006.0	-0.978033806812548
1007.0	-0.9803968999200863
1008.0	-0.9826271292736635
1009.0	-0.9847241131258028
1010.0	-0.9866874924965984
1011.0	-0.9885169312426311
1012.0	-0.99021211612151
1013.0	-0.9917727568520115
1014.0	-0.9931985861698175
1015.0	-0.9944893598788332
1016.0	-0.9956448568980788
1017.0	-0.9966648793041423
1018.0	-0.997549252369187
1019.0	-0.9982978245945053
1020.0	-0.9989104677396133
1021.0	-0.9993870768468773
1022.0	-0.999727570261672
1023.0	-0.999931889648061
1024.0	-1.0


==> numerics/l1fit_pdps.txt <==
iter	cputime	value
0.0	0.0	620.2600348543372
1.0	4.55e-5	620.2600348543372
2.0	8.2209e-5	591.3330605939033
3.0	0.0001175	562.13533690507
4.0	0.000153167	534.9909454876246
5.0	0.000187917	511.9213460736088
6.0	0.000223625	494.0138521914958
7.0	0.000265917	480.5682477543242
8.0	0.000303709	470.5771792495911
9.0	0.000340584	463.3838054791099
10.0	0.000378334	458.52074281229704
11.0	0.000417709	455.1317560536253
12.0	0.000454667	452.916902953192
13.0	0.000489917	451.73329465417817
14.0	0.000524959	451.23193844542146
15.0	0.000560875	451.2810281234808
16.0	0.000598084	451.9300121011465
17.0	0.000636834	452.28177171640476
18.0	0.000671709	452.3549776959927
19.0	0.0007065	452.2088061964856
20.0	0.000741917	451.91893140773936
30.0	0.000806375	449.05193812346795
40.0	0.000869917	448.22748469449704
50.0	0.000933459	447.86151671914297
60.0	0.000996459	447.5688532656615
70.0	0.001060125	447.3528370782772
80.0	0.001129167	447.1907156674585
90.0	0.001193542	447.05830129912727
100.0	0.001257709	446.9526174673902
200.0	0.001605292	446.59012464336297
300.0	0.001951792	446.44846696825505
400.0	0.002301	446.37526978205756
500.0	0.002647375	446.33579438018717
600.0	0.002991209	446.3138271389659
700.0	0.0033385	446.2983716744902
800.0	0.003686459	446.2862958006672
900.0	0.004032959	446.2774060961016
1000.0	0.004379917	446.2705307324101
2000.0	0.007453292	446.23035996247006
3000.0	0.010531667	446.2102181884988
4000.0	0.013500959	446.19812422546676
5000.0	0.01654975	446.19278793950025
6000.0	0.0196225	446.1893775974287
7000.0	0.022744167	446.18739303180166
8000.0	0.025855375	446.1859778943564
9000.0	0.028962209	446.1849059100887
10000.0	0.031919625	446.18406373831624


==> numerics/l1fit_pdps_accel.txt <==
iter	cputime	value
0.0	0.0	620.2600348543372
1.0	4.1333e-5	620.2600348543372
2.0	7.6916e-5	597.1173623671139
3.0	0.000117083	571.6534894456212
4.0	0.000153125	544.8732878061193
5.0	0.000188291	520.4370179010597
6.0	0.000223083	500.49668051403756
7.0	0.000256291	485.1675943718305
8.0	0.000289416	473.53318268495906
9.0	0.000329416	464.85713443883
10.0	0.00036625	460.60302345294286
11.0	0.000401875	461.4706786264199
12.0	0.000437583	463.09377681043355
13.0	0.000472041	464.2338825769386
14.0	0.000507291	464.4092981884801
15.0	0.000547041	463.69996621960036
16.0	0.000584708	462.03897099889446
17.0	0.000619666	459.76554735579765
18.0	0.000652708	457.32415949356806
19.0	0.000685791	454.91764734918917
20.0	0.000722458	453.5478576000157
30.0	0.000787041	449.1589388903463
40.0	0.00084975	448.18183705906813
50.0	0.000911375	447.3603515872271
60.0	0.000972916	447.20366234982095
70.0	0.001035125	446.80310997581637
80.0	0.001097	446.6964341706985
90.0	0.001159125	446.5750557080271
100.0	0.001222041	446.56819261425676
200.0	0.001577	446.2618329614368
300.0	0.001934333	446.2153783121781
400.0	0.002290916	446.19843654172234
500.0	0.0026465	446.19316022416547
600.0	0.003000166	446.1871548922038
700.0	0.003354833	446.1888919461501
800.0	0.003709041	446.18358099834273
900.0	0.004063375	446.1840469372248
1000.0	0.004416916	446.18479333467087
2000.0	0.0075295	446.1814022439504
3000.0	0.010695416	446.18069045509645
4000.0	0.013882791	446.1804033459165
5000.0	0.017039541	446.18018373826965
6000.0	0.02023675	446.18022757100425
7000.0	0.0233235	446.18026212869194
8000.0	0.026431541	446.1802131572382
9000.0	0.029449375	446.1801934311698
10000.0	0.03256375	446.1801502350217


==> numerics/l1fit_reco_pdps_accel.txt <==
coord	reco
1.0	0.24176847889992947
2.0	0.2782995055886938
3.0	0.31430210121747326
4.0	0.34833338496055355
5.0	0.37892950822310595
6.0	0.40471764306948016
7.0	0.4245255459028862
8.0	0.4374755911854734
9.0	0.4514483411945123
10.0	0.4524211641372081
11.0	0.44685691543465966
12.0	0.4354259180350181
13.0	0.4190458583545285
14.0	0.39878466541112473
15.0	0.37575876088578264
16.0	0.35103910145616274
17.0	0.34313282582922167
18.0	0.3237469515133002
19.0	0.3064124190994226
20.0	0.29161711972806625
21.0	0.2795986811501846
22.0	0.27035625127161367
23.0	0.2636740428000094
24.0	0.23124300369312603
25.0	0.22814209160918072
26.0	0.22938686867480887
27.0	0.22864152121969553
28.0	0.2255130322217356
29.0	0.21964064854055915
30.0	0.21075148955176312
31.0	0.19871331744393259
32.0	0.1755318822256681
33.0	0.17281803931833042
34.0	0.1586547887682941
35.0	0.14337169514208364
36.0	0.12794300230136194
37.0	0.11335129924046336
38.0	0.10049577289252845
39.0	0.09010469064178846
40.0	0.07654401610491948
41.0	0.05603822147597426
42.0	0.0499082356565481
43.0	0.04459805002629317
44.0	0.03944945134386082
45.0	0.03371143442822397
46.0	0.026654457295950788
47.0	0.017683932819748064
48.0	-0.006359533395447184
49.0	-0.01147389307249733
50.0	-0.02274260642003522
51.0	-0.035866619305258876
52.0	-0.04983879792742006
53.0	-0.06353587008250107
54.0	-0.07583554044796237
55.0	-0.08573378686958454
56.0	-0.08648583947561919
57.0	-0.1170281936719536
58.0	-0.12640291977061774
59.0	-0.13390243863087548
60.0	-0.14022959972648552
61.0	-0.14619130795071902
62.0	-0.15257447022463555
63.0	-0.16002344826675238
64.0	-0.1783848876662472
65.0	-0.18957567637290074
66.0	-0.20047582122192856
67.0	-0.2129028680276028
68.0	-0.22591942953371869
69.0	-0.23843424173686215
70.0	-0.24931897821360796
71.0	-0.25752770328161595
72.0	-0.2491140470213681
73.0	-0.2861831730037042
74.0	-0.29644382542726466
75.0	-0.3043128201479946
76.0	-0.31051281615614856
77.0	-0.3158473881333225
78.0	-0.32107895725218527
79.0	-0.3268099199937872
80.0	-0.3368938259163465
81.0	-0.35493299145211804
82.0	-0.36615675246523094
83.0	-0.3784405671570537
84.0	-0.39093249742764913
85.0	-0.4026026731838297
86.0	-0.4123545040074589
87.0	-0.41914057046802633
88.0	-0.40326666785098686
89.0	-0.44404740080918076
90.0	-0.4543588269584259
91.0	-0.46170064616581813
92.0	-0.46677892062195975
93.0	-0.470362272912828
94.0	-0.4731682597724885
95.0	-0.47575408002245523
96.0	-0.47592501542035903
97.0	-0.5019504525457
98.0	-0.5127852704015526
99.0	-0.5244924440440916
100.0	-0.5364194929396321
101.0	-0.5477035641820409
102.0	-0.5573632773462787
103.0	-0.564398172814984
104.0	-0.5440001387447493
105.0	-0.5839954714463956
106.0	-0.5951197708864485
107.0	-0.6024849561013594
108.0	-0.6065508010062689
109.0	-0.607834661378492
110.0	-0.6068342659425845
111.0	-0.603954091501647
112.0	-0.5909881015374768
113.0	-0.6256326669324401
114.0	-0.6328611019082285
115.0	-0.6407382228961302
116.0	-0.6491713994631261
117.0	-0.6578384121663496
118.0	-0.6662172653154692
119.0	-0.6736276703235015
120.0	-0.6523215468567416
121.0	-0.701379462606838
122.0	-0.7199515507207065
123.0	-0.7358846835077609
124.0	-0.7490780349630239
125.0	-0.7593848003426581
126.0	-0.7666033675400863
127.0	-0.7704742543626039
128.0	-0.7542511816492955
129.0	-0.7168411118253186
130.0	-0.6989859747323723
131.0	-0.6723032534576208
132.0	-0.6364674573216471
133.0	-0.5913871921894563
134.0	-0.5373025903420321
135.0	-0.47487106923829536
136.0	-0.38044552621580596
137.0	-0.350596241252496
138.0	-0.29035412500003127
139.0	-0.23076531978202788
140.0	-0.17503579379777987
141.0	-0.12619702592416676
142.0	-0.08684653763798258
143.0	-0.058908229418343144
144.0	-0.015529486414439714
145.0	-0.05890956890934652
146.0	-0.08684874002390437
147.0	-0.12620010460528744
148.0	-0.17503974708894918
149.0	-0.23077013083738707
150.0	-0.290359761613491
151.0	-0.3506026555604641
152.0	-0.3804529351241574
153.0	-0.47917992571917395
154.0	-0.5430929824960167
155.0	-0.5990120176798179
156.0	-0.6463057141984624
157.0	-0.6847416833553309
158.0	-0.7143947029962822
159.0	-0.7355443963339556
160.0	-0.7764953324505535
161.0	-0.8121533536697959
162.0	-0.8173841391703823
163.0	-0.8203993596330593
164.0	-0.8213846338715941
165.0	-0.8204033821407195
166.0	-0.8173921967536786
167.0	-0.8121654596561299
168.0	-0.7765143489426435
169.0	-0.812171939761974
170.0	-0.817405333783548
171.0	-0.8204226442230362
172.0	-0.8214092726355091
173.0	-0.8204284447228974
174.0	-0.8174166029493516
175.0	-0.8121880442644304
176.0	-0.776534165474055
177.0	-0.8121877136001028
178.0	-0.8174161006434534
179.0	-0.8204277575232753
180.0	-0.8214083886221661
181.0	-0.8204215534079857
182.0	-0.8174040289211252
183.0	-0.8121704173302278
184.0	-0.7765125698334311
185.0	-0.8121628779514412
186.0	-0.8173892200226877
187.0	-0.8203999794908644
188.0	-0.8213807785817501
189.0	-0.8203950311749174
190.0	-0.8173793254603265
191.0	-0.8121480534353943
192.0	-0.7764895575366163
193.0	-0.8121074649217435
194.0	-0.8173247998535692
195.0	-0.8203232275971202
196.0	-0.8212881073703138
197.0	-0.8202827760282192
198.0	-0.8172439754023797
199.0	-0.8119865159552196
200.0	-0.7763027786494169
201.0	-0.8076664891216325
202.0	-0.8113985856647714
203.0	-0.8125665267087988
204.0	-0.8113314490354679
205.0	-0.8077504698628042
206.0	-0.8017778901092957
207.0	-0.7932745471437193
208.0	-0.7541099280296115
209.0	-0.7801431819851721
210.0	-0.7796832478465828
211.0	-0.7766823529852264
212.0	-0.7714566901945483
213.0	-0.7642226440522968
214.0	-0.7550864650240545
215.0	-0.7440422346915757
216.0	-0.7030640966793735
217.0	-0.7340665566721886
218.0	-0.7354753251805463
219.0	-0.735647618644037
220.0	-0.7348872353723015
221.0	-0.733341276597227
222.0	-0.7309891575257845
223.0	-0.7276422675386932
224.0	-0.6950669426893442
225.0	-0.7107953502319504
226.0	-0.7127869202687116
227.0	-0.7113323367924977
228.0	-0.7062608638155973
229.0	-0.6973681247683238
230.0	-0.684459286417275
231.0	-0.6673949961954548
232.0	-0.6213231738733311
233.0	-0.6413431795568694
234.0	-0.6306072469088382
235.0	-0.6181035238294944
236.0	-0.6049017340796055
237.0	-0.5919737468830747
238.0	-0.5801021661767588
239.0	-0.5697999309950106
240.0	-0.5376975015241884
241.0	-0.5757740611612585
242.0	-0.5881256732686798
243.0	-0.6025388458204859
244.0	-0.618537372981362
245.0	-0.6353497704294881
246.0	-0.6519813007086525
247.0	-0.6672985604866364
248.0	-0.6521994571511954
249.0	-0.6310448940379685
250.0	-0.6283149387322287
251.0	-0.6152688723641355
252.0	-0.5913704703531099
253.0	-0.5564518616398267
254.0	-0.5107885290083174
255.0	-0.4551575348764622
256.0	-0.38047320231299886
257.0	-0.3506212300274065
258.0	-0.2903781320660897
259.0	-0.23078705319258083
260.0	-0.17505404093245228
261.0	-0.1262107197648213
262.0	-0.08685481091908012
263.0	-0.05891045436049349
264.0	-0.015527206608278365
265.0	-0.03858383592691934
266.0	-0.05952010857015051
267.0	-0.0902016632502862
268.0	-0.12858141266604875
269.0	-0.17202534233896374
270.0	-0.2175805285446749
271.0	-0.26225771005640136
272.0	-0.2753760974926933
273.0	-0.3305120492875478
274.0	-0.36803382203477947
275.0	-0.3961712933000369
276.0	-0.41493484372364375
277.0	-0.4248318089176053
278.0	-0.42674374676777554
279.0	-0.42178916760402146
280.0	-0.4391074032806782
281.0	-0.4106784378351202
282.0	-0.38447079535237333
283.0	-0.35705539059553365
284.0	-0.3288266399449049
285.0	-0.30007927014127006
286.0	-0.27104227946390996
287.0	-0.24191725618090498
288.0	-0.18500219819229272
289.0	-0.20265215613837093
290.0	-0.19385731901970757
291.0	-0.18761635830181053
292.0	-0.18489981195575292
293.0	-0.18647562724996367
294.0	-0.1928196064600519
295.0	-0.20403948634473149
296.0	-0.206716665713052
297.0	-0.19733952321998918
298.0	-0.2111569383564285
299.0	-0.22272769014770208
300.0	-0.23032247604795833
301.0	-0.23225671960082006
302.0	-0.2270947001433813
303.0	-0.21384381058552251
304.0	-0.1833063312078134
305.0	-0.19410762504300919
306.0	-0.17207853433488235
307.0	-0.14718721906544258
308.0	-0.1219531756673362
309.0	-0.0990230709167024
310.0	-0.08088022913412847
311.0	-0.06956182562696925
312.0	-0.07036744781322328
313.0	-0.04026786202326118
314.0	-0.041382406347394096
315.0	-0.04694503736529964
316.0	-0.05474740932399106
317.0	-0.06225844790457543
318.0	-0.06694754685716621
319.0	-0.06660798998034964
320.0	-0.03171893214836777
321.0	-0.05451678088090064
322.0	-0.04882553775154603
323.0	-0.03756204135783034
324.0	-0.0229675258296433
325.0	-0.007632499120833006
326.0	0.005817914769736341
327.0	0.015040047503551137
328.0	-0.005607580434193277
329.0	0.0324059626372293
330.0	0.038521902843344
331.0	0.03958552974996143
332.0	0.03750495093605432
333.0	0.03452707548668287
334.0	0.03293797438071696
335.0	0.03476169301188551
336.0	0.06933512997247906
337.0	0.05055457269300842
338.0	0.054703517091578065
339.0	0.06343306004975104
340.0	0.07478417302132324
341.0	0.08647588958657329
342.0	0.0961867677508388
343.0	0.10183846194706413
344.0	0.07668392324706706
345.0	0.11464764249398017
346.0	0.11962003351124402
347.0	0.12009112631315438
348.0	0.11785784848957691
349.0	0.11499283726366752
350.0	0.11356999154504718
351.0	0.11539049796113679
352.0	0.14304260916479203
353.0	0.1285091537154407
354.0	0.1336001991065817
355.0	0.1424358627670976
356.0	0.1531562150698682
357.0	0.1636062477770642
358.0	0.17160193987096567
359.0	0.17519828267584497
360.0	0.14739042110340245
361.0	0.1840204837938018
362.0	0.18691008062938413
363.0	0.18529564142556892
364.0	0.180976411124564
365.0	0.1760014293099992
366.0	0.17240417586356185
367.0	0.17193871125777127
368.0	0.1928064541362545
369.0	0.1824899504315701
370.0	0.18760690327467533
371.0	0.19647692260415617
372.0	0.2073511626277698
373.0	0.21817061978290886
374.0	0.22681968777423198
375.0	0.23138312442498077
376.0	0.20316595372593882
377.0	0.23663743792182515
378.0	0.2397288018147371
379.0	0.2377607403006715
380.0	0.2323424580735594
381.0	0.22534322204754884
382.0	0.21865346713768488
383.0	0.21394601773682081
384.0	0.2270129180923033
385.0	0.2196262986432798
386.0	0.22093943466922042
387.0	0.22598712578589703
388.0	0.23344036490522233
389.0	0.24165311311338628
390.0	0.24886989238388882
391.0	0.2534392228498494
392.0	0.22608685449762617
393.0	0.2549265076002121
394.0	0.25992715842079933
395.0	0.2602252418964301
396.0	0.256957605402686
397.0	0.2514860077817306
398.0	0.24522097659721334
399.0	0.23944468200877195
400.0	0.24561417737395938
401.0	0.2428283726650893
402.0	0.2414681538867556
403.0	0.24286983183726585
404.0	0.24625173517824506
405.0	0.25057275135652196
406.0	0.2546686446653549
407.0	0.25739487610886813
408.0	0.23357902994841767
409.0	0.25454059502329124
410.0	0.2592357954399665
411.0	0.26030696060824704
412.0	0.2583954132466501
413.0	0.25429243828514503
414.0	0.24883697800605073
415.0	0.24281239896771908
416.0	0.24098262391479755
417.0	0.2433719760117146
418.0	0.24080862688453036
419.0	0.2398326438797323
420.0	0.2401716968600756
421.0	0.24137212341607386
422.0	0.24286321480670542
423.0	0.24402771007898577
424.0	0.22589382335098115
425.0	0.2379347673731505
426.0	0.2415889406939475
427.0	0.24275387680132296
428.0	0.24160995098985136
429.0	0.23841417801197448
430.0	0.23346828864353247
431.0	0.22708593155798662
432.0	0.21781543666290523
433.0	0.22496747574180123
434.0	0.22143821166865818
435.0	0.21850567050303024
436.0	0.21637418889769516
437.0	0.215140056228606
438.0	0.21478735908479307
439.0	0.21518971479689067
440.0	0.20387972655108688
441.0	0.2064964588661938
442.0	0.20938622368346305
443.0	0.2108066771463723
444.0	0.21046801217325503
445.0	0.20809537754912483
446.0	0.2034666020208098
447.0	0.19644855482529025
448.0	0.18044453780587694
449.0	0.1923912297509988
450.0	0.18757931078672196
451.0	0.1825527987759614
452.0	0.17802334193540145
453.0	0.17466236863276213
454.0	0.17302504373157193
455.0	0.1734801197130863
456.0	0.17033512077897547
457.0	0.1627664021234727
458.0	0.1656162399805889
459.0	0.16799797350053045
460.0	0.1690734268987622
461.0	0.1679620175373885
462.0	0.16385626287415922
463.0	0.15613484302698866
464.0	0.13348162981781944
465.0	0.15094440941076853
466.0	0.1444002749938145
467.0	0.13681379614044592
468.0	0.12949618052831907
469.0	0.12379163753785229
470.0	0.12091732389171675
471.0	0.12180943898815118
472.0	0.1284683165942707
473.0	0.11007420361968957
474.0	0.11367819503892447
475.0	0.11803339492003856
476.0	0.12163877336313755
477.0	0.12288238805119193
478.0	0.12024877970914079
479.0	0.11252268538926642
480.0	0.08309639203924403
481.0	0.1063632602442225
482.0	0.09788058286353042
483.0	0.0871860876259508
484.0	0.07627209390725394
485.0	0.06725947900378666
486.0	0.0621413297638531
487.0	0.06253253722996828
488.0	0.07965286838668122
489.0	0.052193721464341064
490.0	0.056927628605614775
491.0	0.06423467522581465
492.0	0.07193505523118283
493.0	0.07763693178334567
494.0	0.07903902790661468
495.0	0.07422957130042715
496.0	0.04010899402304146
497.0	0.064397044622093
498.0	0.05454984491289348
499.0	0.04039318803076819
500.0	0.02443073810299609
501.0	0.009439284252444807
502.0	-0.0018654672214203304
503.0	-0.007160313958557777
504.0	0.015241453953913298
505.0	-0.01586191605778535
506.0	-0.013584471436681214
507.0	-0.006006271336996509
508.0	0.0044978507117956834
509.0	0.015197409580655517
510.0	0.023349746387995314
511.0	0.026544060067274142
512.0	-0.004902785985096198
513.0	0.023681442626876454
514.0	0.021733766515049747
515.0	0.01405652643070923
516.0	0.00291407688545943
517.0	-0.009053784234642434
518.0	-0.0191621475407847
519.0	-0.02501328796444195
520.0	0.0031313756607025682
521.0	-0.03578947790579075
522.0	-0.040360199944661876
523.0	-0.039945060908035526
524.0	-0.03661923964395442
525.0	-0.032793386057614206
526.0	-0.030895451444305624
527.0	-0.033051925027429166
528.0	-0.06869964643481426
529.0	-0.0365603812737629
530.0	-0.037817235924441604
531.0	-0.042886409417435
532.0	-0.04953522990946112
533.0	-0.055245568692635694
534.0	-0.057537290718393405
535.0	-0.054290262478482586
536.0	-0.017663650529514824
537.0	-0.04554112994186732
538.0	-0.03902150233152946
539.0	-0.027868426890580063
540.0	-0.014539368868856015
541.0	-0.001794253246431548
542.0	0.007643685295572253
543.0	0.01142537913759599
544.0	-0.01533090973344665
545.0	0.005983035829585328
546.0	0.0003195515289019512
547.0	-0.011445011197728018
548.0	-0.026994190249116583
549.0	-0.04361423135406094
550.0	-0.05852400050320287
551.0	-0.0692079705616721
552.0	-0.04580935965250592
553.0	-0.08206275530634337
554.0	-0.08822129587901191
555.0	-0.08822474663506967
556.0	-0.08394889280443846
557.0	-0.07765469325169992
558.0	-0.0716913150667644
559.0	-0.06819567937390246
560.0	-0.09674668787734193
561.0	-0.0690315923355064
562.0	-0.06537235316115611
563.0	-0.06603843796068762
564.0	-0.0693282917672229
565.0	-0.07321997486516366
566.0	-0.07563809937876019
567.0	-0.07472341959463519
568.0	-0.04116457251128499
569.0	-0.07164658584205703
570.0	-0.07244964331671214
571.0	-0.06943952149680244
572.0	-0.06440197967601713
573.0	-0.05936537221933177
574.0	-0.056339473799967815
575.0	-0.057055408116498806
576.0	-0.08198167770426305
577.0	-0.05494554748501213
578.0	-0.05614647021667076
579.0	-0.060280676572790674
580.0	-0.06545140607418047
581.0	-0.06952939393725346
582.0	-0.07042737764289764
583.0	-0.06637305665883755
584.0	-0.033441325265169713
585.0	-0.061270671748024835
586.0	-0.05598321824066627
587.0	-0.04714778912744701
588.0	-0.03694419952835721
589.0	-0.02778244282689633
590.0	-0.02200388619461117
591.0	-0.021585639607051448
592.0	-0.04646531603109096
593.0	-0.01644204129415945
594.0	-0.019855649117070124
595.0	-0.027061681907104566
596.0	-0.035776220826577686
597.0	-0.04344001821600778
598.0	-0.04754202777045903
599.0	-0.04594098292627867
600.0	-0.012591758999959726
601.0	-0.035669680954102466
602.0	-0.027954592627142744
603.0	-0.015082538048402028
604.0	0.0005334784774987091
605.0	0.01614802223772059
606.0	0.029015587031481157
607.0	0.03672295961905728
608.0	0.013598678749669765
609.0	0.04436287638256635
610.0	0.04506335867753757
611.0	0.03984210475041722
612.0	0.030824734397626095
613.0	0.020517712832870218
614.0	0.011490430973815746
615.0	0.006054666400010904
616.0	0.03386561558912936
617.0	0.017358977019227416
618.0	0.019178509939059975
619.0	0.027322252555033486
620.0	0.03998119324413167
621.0	0.054934948878554164
622.0	0.06982388413798767
623.0	0.08242751317631426
624.0	0.06299484337200656
625.0	0.0919202922796468
626.0	0.1011992978996021
627.0	0.10449802055123142
628.0	0.10301846830716689
629.0	0.09832279752555372
630.0	0.09212256553230144
631.0	0.08606189835131839
632.0	0.10536677421164838
633.0	0.10292357880800163
634.0	0.10095630255867584
635.0	0.10383781901046708
636.0	0.11082621136551814
637.0	0.12084577697610085
638.0	0.13262018740015832
639.0	0.14481493869357487
640.0	0.1335017809299525
641.0	0.15433095671639524
642.0	0.16760178799792577
643.0	0.1767405976288535
644.0	0.18185687288681499
645.0	0.18327305313756742
646.0	0.1814652403442063
647.0	0.1769979919009986
648.0	0.18129487668349226
649.0	0.19618258694360324
650.0	0.19377119024456055
651.0	0.19351625850208068
652.0	0.19574935062385082
653.0	0.2006191188985764
654.0	0.2080711197170166
655.0	0.21783740415362793
656.0	0.21643890268736982
657.0	0.2295339418065053
658.0	0.24424494290064283
659.0	0.2573148684145258
660.0	0.26790043991036777
661.0	0.2751822573198707
662.0	0.2784477655626192
663.0	0.2771707416997242
664.0	0.26640086717338823
665.0	0.29515066182873534
666.0	0.29397761056072075
667.0	0.2918148665054092
668.0	0.2897974390404309
669.0	0.28904850020616685
670.0	0.29053723528769754
671.0	0.2949447433689516
672.0	0.29898289731544075
673.0	0.31016673661818384
674.0	0.32380423369099937
675.0	0.3385324009175647
676.0	0.3530223797329049
677.0	0.3657721286442885
678.0	0.3752749227383325
679.0	0.38018964378346515
680.0	0.36052153632217054
681.0	0.3973016356836011
682.0	0.4013044528636321
683.0	0.40139658075353707
684.0	0.3988481730246793
685.0	0.3950644398795804
686.0	0.3914046170348686
687.0	0.3890047406974908
688.0	0.3910946057711532
689.0	0.402226368751887
690.0	0.40914227873005216
691.0	0.41841217559563637
692.0	0.4289824487089488
693.0	0.4395193267764406
694.0	0.44856748447176004
695.0	0.4547159026937255
696.0	0.428831750389647
697.0	0.46984136767126633
698.0	0.47972535204664396
699.0	0.48534934173134603
700.0	0.4875904439755479
701.0	0.48745757755943875
702.0	0.48595154383654116
703.0	0.48392764318384424
704.0	0.4823316587168738
705.0	0.49924666016679603
706.0	0.5041875653785971
707.0	0.5104347423971627
708.0	0.5173622544252068
709.0	0.5241001349391984
710.0	0.5296401351034045
711.0	0.5329498548405641
712.0	0.5051888010030113
713.0	0.5444863833668016
714.0	0.5542573649601497
715.0	0.5605556742469304
716.0	0.5639572028458595
717.0	0.5650924100364703
718.0	0.5645556752553677
719.0	0.5628187644137967
720.0	0.5529471273182582
721.0	0.5757663650257037
722.0	0.5810625319587923
723.0	0.5864373669553413
724.0	0.5915497247562151
725.0	0.595867938318288
726.0	0.5987343680681025
727.0	0.5994381284876458
728.0	0.5710433504573167
729.0	0.6088043446411097
730.0	0.6172283633928857
731.0	0.6228396982594196
732.0	0.6260648712423438
733.0	0.6273201041150297
734.0	0.6269511719227776
735.0	0.6251791553641511
736.0	0.6084804690397306
737.0	0.6341587261708993
738.0	0.6397819466145241
739.0	0.644556637029415
740.0	0.6482723648573158
741.0	0.6505663342643522
742.0	0.6509683971255743
743.0	0.6489536800271298
744.0	0.6183813849216845
745.0	0.6555577683864651
746.0	0.662033589005928
747.0	0.6661089953882244
748.0	0.6682225308941074
749.0	0.6687605476438002
750.0	0.6680048657292587
751.0	0.666088014435851
752.0	0.6452576929905391
753.0	0.6708299708437336
754.0	0.6768364554403491
755.0	0.6814804591094041
756.0	0.6845162181582949
757.0	0.6855629517041614
758.0	0.6841536788500753
759.0	0.6797908876306265
760.0	0.6458565382627085
761.0	0.6800189700630511
762.0	0.6830945754150778
763.0	0.6835636558981796
764.0	0.6820040660096127
765.0	0.6789429670342564
766.0	0.6747949034011914
767.0	0.6698078772617585
768.0	0.6447915434116234
769.0	0.6818361539768267
770.0	0.6910386619996276
771.0	0.7003717703952547
772.0	0.7096562738753688
773.0	0.7184961090132079
774.0	0.7263158070367064
775.0	0.7324089960670931
776.0	0.7081302120628652
777.0	0.6780632431224494
778.0	0.6670402669443635
779.0	0.646517027226458
780.0	0.6160729385641225
781.0	0.5755821841396837
782.0	0.525300998311949
783.0	0.4659409722320613
784.0	0.3804350891550611
785.0	0.3505899866976234
786.0	0.2903496075675124
787.0	0.23076298366202846
788.0	0.17503608699060205
789.0	0.1262003799493708
790.0	0.08685334342775915
791.0	0.05891881045298124
792.0	0.015544323033990884
793.0	0.05892600332148549
794.0	0.08686835205176605
795.0	0.12622251141073437
796.0	0.17506438339422717
797.0	0.2307962664406613
798.0	0.29038653495089284
799.0	0.3506291219544077
800.0	0.38047870747454426
801.0	0.46040728041280116
802.0	0.5178445769855822
803.0	0.5657445626958479
804.0	0.6033619849000063
805.0	0.6304307852601164
806.0	0.6470985568031448
807.0	0.653845582028161
808.0	0.6793173843299503
809.0	0.6835714550531932
810.0	0.6674569273524074
811.0	0.6485734813726433
812.0	0.6277547149782814
813.0	0.6057645839551458
814.0	0.5832516553043179
815.0	0.5607112366176363
816.0	0.5105418939548388
817.0	0.5196430564388407
818.0	0.5120644789784992
819.0	0.5049280314446595
820.0	0.4984126913166495
821.0	0.49249501904877313
822.0	0.4869749161658783
823.0	0.48151136379507087
824.0	0.4477507284941201
825.0	0.48730000695367964
826.0	0.4983537249410939
827.0	0.5090745484767896
828.0	0.5196307051704478
829.0	0.5300753259911513
830.0	0.5403182594824316
831.0	0.5501064989540079
832.0	0.5448018262819256
833.0	0.5180121290795932
834.0	0.5131476280117249
835.0	0.5013542936027217
836.0	0.481766625336312
837.0	0.4537177343948361
838.0	0.4168731613996508
839.0	0.3713522887409028
840.0	0.30107170954463647
841.0	0.2838517031796608
842.0	0.23536405899406956
843.0	0.18637234642346592
844.0	0.13991877580594828
845.0	0.09897546096806899
846.0	0.06616751228313163
847.0	0.04351196570001509
848.0	0.015477334567971537
849.0	0.03285953417518211
850.0	0.05184443034483769
851.0	0.08010801031713254
852.0	0.11556868872656982
853.0	0.15558224649059327
854.0	0.19721776250187387
855.0	0.23754662919542358
856.0	0.2459966338097252
857.0	0.2704129151241229
858.0	0.2941750559115828
859.0	0.3066431789246146
860.0	0.30789447197417985
861.0	0.29860959672239407
862.0	0.27996717537727994
863.0	0.2535178366603639
864.0	0.24897015934002142
865.0	0.23406493652804813
866.0	0.199512319613648
867.0	0.1686088017640955
868.0	0.14282508044165743
869.0	0.12332394270698266
870.0	0.11087734133170171
871.0	0.10580124084492602
872.0	0.08000673270750898
873.0	0.0658715045893918
874.0	0.07528426054215616
875.0	0.08444286010560811
876.0	0.09174320098359008
877.0	0.09554976895178575
878.0	0.0943951512576035
879.0	0.08717259487295012
880.0	0.06432621426993122
881.0	0.06789181618610715
882.0	0.05078447108429767
883.0	0.030278885224263218
884.0	0.008387470875466737
885.0	-0.012682942048155076
886.0	-0.03077364094639442
887.0	-0.044014419055588616
888.0	-0.040985241694522986
889.0	-0.07679997131133481
890.0	-0.0833486758950833
891.0	-0.08569533527411342
892.0	-0.08541786396454276
893.0	-0.08436214144528757
894.0	-0.08439279797767062
895.0	-0.08714356225295024
896.0	-0.1154118788506337
897.0	-0.11519156701678158
898.0	-0.12432979775807629
899.0	-0.13795404761697344
900.0	-0.15447196334164834
901.0	-0.17197189296233342
902.0	-0.18844307703496138
903.0	-0.2020008770251893
904.0	-0.18867814183240633
905.0	-0.23013298725143802
906.0	-0.24326629073194733
907.0	-0.2517080716152744
908.0	-0.25653076771692856
909.0	-0.2590517442810393
910.0	-0.2606427001835035
911.0	-0.26253784495253607
912.0	-0.28133707009006464
913.0	-0.29331228628943495
914.0	-0.30057919877327705
915.0	-0.3110211163242107
916.0	-0.323673694569456
917.0	-0.3372835590833182
918.0	-0.350450927221035
919.0	-0.3617800999213605
920.0	-0.3460502276488714
921.0	-0.3878488551660731
922.0	-0.4029919234505309
923.0	-0.4142311279935614
924.0	-0.42210901199364104
925.0	-0.4273067250276182
926.0	-0.43053318344795977
927.0	-0.4324149094787375
928.0	-0.43718721189564236
929.0	-0.46209526140760954
930.0	-0.4696878812403649
931.0	-0.47855116475463766
932.0	-0.48828197468624557
933.0	-0.49825759063450603
934.0	-0.5077011912254528
935.0	-0.5157562826008918
936.0	-0.49859606961954805
937.0	-0.5404008554427843
938.0	-0.5555385351749366
939.0	-0.5677755369807242
940.0	-0.577267794499619
941.0	-0.5841929853791104
942.0	-0.5887056203164617
943.0	-0.5908957397815632
944.0	-0.5823144414484024
945.0	-0.6170067121817029
946.0	-0.6255689096786481
947.0	-0.6335284082095054
948.0	-0.6408519317140138
949.0	-0.6473550072839541
950.0	-0.6527144701283113
951.0	-0.6564899247083876
952.0	-0.6357088834614572
953.0	-0.6793928483251446
954.0	-0.6930695122553274
955.0	-0.704742748635487
956.0	-0.7144390297987967
957.0	-0.7221042191219579
958.0	-0.7275917133252794
959.0	-0.730657845557841
960.0	-0.71224415339624
961.0	-0.7530394225077057
962.0	-0.7637468057909096
963.0	-0.7724116744630469
964.0	-0.7790628998005166
965.0	-0.7836219749115186
966.0	-0.7859027337961607
967.0	-0.7856192872204636
968.0	-0.7587278807108794
969.0	-0.7972175402570277
970.0	-0.8050859572099279
971.0	-0.8104789353313027
972.0	-0.8135451863703617
973.0	-0.8143346405882754
974.0	-0.8127899280917665
975.0	-0.8087462161013328
976.0	-0.7765323206867437
977.0	-0.812190729209701
978.0	-0.8174210148709378
979.0	-0.8204349055842368
980.0	-0.8214181266101558
981.0	-0.8204342419681143
982.0	-0.817420010371823
983.0	-0.8121899872794864
984.0	-0.7765362422993348
985.0	-0.8121911474218366
986.0	-0.817421570021272
987.0	-0.8204362963423374
988.0	-0.8214207779717793
989.0	-0.8204382582883094
990.0	-0.8174251687928223
991.0	-0.8121957718533108
992.0	-0.7765383185294684
993.0	-0.8121935126398455
994.0	-0.8174229215812105
995.0	-0.8204356477703866
996.0	-0.8214173694485514
997.0	-0.8204316164675852
998.0	-0.817415134132881
999.0	-0.8121824922476601
1000.0	-0.7765255140569456
1001.0	-0.8121773349794392
1002.0	-0.8174045192198216
1003.0	-0.8204160055811672
1004.0	-0.8213974057938737
1005.0	-0.8204121263743144
1006.0	-0.8173967507773051
1007.0	-0.8121656683484146
1008.0	-0.7765072204745948
1009.0	-0.7738602485700038
1010.0	-0.7659004728290333
1011.0	-0.7525811032110428
1012.0	-0.733855140678205
1013.0	-0.7097169139238282
1014.0	-0.680250925731986
1015.0	-0.645680042978999
1016.0	-0.578489586688439
1017.0	-0.5430912213784284
1018.0	-0.5023960431167048
1019.0	-0.45777592189741206
1020.0	-0.41069400729370725
1021.0	-0.3626286171074655
1022.0	-0.3149946665186188
1023.0	-0.2690697202229452
1024.0	-0.19801659465387927


==> numerics/l1fit_ssn.txt <==
iter	cputime	value
0.0	0.0	620.2600348543372
1.0	0.000152542	490.61029754524446
2.0	0.000263875	479.80039823326643
3.0	0.000401125	454.19939914902534
4.0	0.000519959	447.1385386624486
5.0	0.000618709	448.1370085951627
6.0	0.000715917	446.4817878582511
7.0	0.000807584	446.28131768309817
8.0	0.000898375	446.2037727118095
9.0	0.000995084	446.18476647692796
10.0	0.001044417	446.18011075046434
11.0	0.001093334	446.1801107504644
12.0	0.001141	446.18011075046434
13.0	0.001200334	446.18011075046434
14.0	0.0012515	446.1801107504644
15.0	0.001303959	446.18011075046434
16.0	0.001351834	446.18011075046434
17.0	0.001399959	446.1801107504644
18.0	0.001449125	446.1801107504644
19.0	0.001497042	446.1801107504644
20.0	0.001545167	446.1801107504644


==> numerics/sparse_data.txt <==
coord	data
8.0	-0.007559362463329982
16.0	0.046468148392434
24.0	-0.007816614918157718
32.0	-0.01763202176777488
40.0	-0.014916038212064898
48.0	-0.007501766361106377
56.0	-0.0027666513252335235
64.0	-0.0045399081347884
72.0	0.03127759946533018
80.0	-0.0032515410015745657
88.0	0.08973841892412779
96.0	0.481847139705921
104.0	0.5686708167235426
112.0	0.2298328946073444
120.0	-0.03172585085762668
128.0	0.039997189436605136
136.0	-0.019014419394197596
144.0	0.0007781188870275255
152.0	-0.03081260699959834
160.0	0.0030986126897216554
168.0	-0.043937035443437446
176.0	-0.03287915269613771
184.0	0.04414502447111379
192.0	-0.034127199080488294
200.0	0.0529858332414344
208.0	0.13727490415337315
216.0	0.030177651029136988
224.0	0.03883781483257413
232.0	-0.006935511516549004
240.0	-0.014287721837437567
248.0	-0.0013586107622988518
256.0	0.018574075031482555
264.0	-0.02162915158915871
272.0	-0.0014763770239417614
280.0	-0.00973737403956481
288.0	-0.04111299639934075
296.0	0.0039760935386066315
304.0	0.009513745991306204
312.0	0.004215995574888142
320.0	0.009595023253014538
328.0	0.019477529279065372
336.0	-0.02460661750531891
344.0	-0.0004883453438166828
352.0	0.013341034786582133
360.0	-0.0632043709869964
368.0	-0.011044544805851568
376.0	0.03958840213218746
384.0	-0.04513271699134357
392.0	-0.027292577901657993
400.0	0.010743018914952038
408.0	-0.024732845139537184
416.0	-0.009688390076553281
424.0	-0.005704973191702583
432.0	0.020220081820256575
440.0	-0.01683246826751475
448.0	-0.05375298287193287
456.0	0.024439980301235523
464.0	0.012397809577497353
472.0	0.017613516216292403
480.0	-0.012527063199679568
488.0	-0.016218618466434805
496.0	0.060169276066305906
504.0	0.09374032660542471
512.0	0.2023474219455575
520.0	0.0753874529837783
528.0	-0.030498821912536833
536.0	0.026198237604453792
544.0	0.034325115085390316
552.0	0.0210043975809532
560.0	-0.01168043664258584
568.0	-0.005402969247615983
576.0	0.05542531709492083
584.0	0.028218749826604557
592.0	-0.005641276921461624
600.0	-0.07904303269677489
608.0	0.04431675398547545
616.0	-0.02345460880489056
624.0	0.004747715578624141
632.0	-0.004949273773384013
640.0	-0.003251998278247441
648.0	0.027723669596319663
656.0	0.014158648567044182
664.0	0.0022007230423914904
672.0	-0.017577205917184206
680.0	-0.003332728747739763
688.0	-0.014499529618318796
696.0	-0.014326710969652207
704.0	0.10900502423293898
712.0	0.35383242946761323
720.0	0.39849214308754544
728.0	0.15992959500086268
736.0	0.053352951333917494
744.0	0.06744850528555012
752.0	0.007931205756359583
760.0	0.0217267703433838
768.0	0.029518881290139853
776.0	0.012184966728419018
784.0	-0.010146430099991189
792.0	-0.012230131710061714
800.0	-0.00016701582147887279
808.0	0.08436910808044307
816.0	0.3123771452268636
824.0	0.22854838753872347
832.0	0.03621030284520796
840.0	-0.021527585298668286
848.0	-0.061553859001072055
856.0	0.035057045663719734
864.0	0.025631197113062932
872.0	0.01766500752423155
880.0	-0.015693543382814087
888.0	-0.01988765900409371
896.0	-0.009702146904558681
904.0	0.03062336795366308
912.0	-0.04556698235742769
920.0	-0.030928872550674197
928.0	-0.03395567580366813
936.0	0.01230025078787611
944.0	-0.018086834772687486
952.0	0.009112252006532337
960.0	0.06135466845777767
968.0	-0.02700640809144344
976.0	0.025846852432474962
984.0	-0.0202825111339758
992.0	-0.01397184291987154
1000.0	-0.05986551048843533
1008.0	0.04352317909742049
1016.0	-0.03216659599736353


==> numerics/sparse_fb.txt <==
iter	cputime	value
0.0	0.0	0.6319902791670569
1.0	0.000200583	0.5311781415363819
2.0	0.000266542	0.4617969320559494
3.0	0.000326167	0.4134687547513972
4.0	0.000398208	0.37937485746217875
5.0	0.000459	0.35499101799705374
6.0	0.0005165	0.33730619792150107
7.0	0.000575167	0.3242336165756975
8.0	0.000639625	0.31448519352406923
9.0	0.000693958	0.3070248555047248
10.0	0.000749542	0.30123125108507953
11.0	0.000805833	0.29672478028989824
12.0	0.000861083	0.2930944611809364
13.0	0.000914542	0.2901368648272098
14.0	0.000976042	0.2877423205018946
15.0	0.001032	0.28571899376122056
16.0	0.001089833	0.28396025438549455
17.0	0.001148042	0.28242926554943887
18.0	0.0012165	0.2810808699600451
19.0	0.0012775	0.2798733983743132
20.0	0.001334208	0.27877187754212707
30.0	0.001473667	0.2718767536877491
40.0	0.001704417	0.2684374461195938
50.0	0.001874333	0.2660040732453849
60.0	0.002000125	0.2643892917831689
70.0	0.002128667	0.2630982935769742
80.0	0.00224725	0.26203662296722835
90.0	0.002368583	0.2612705434621911
100.0	0.002483	0.26063503629470774
200.0	0.003108417	0.25708753419336283
300.0	0.003751708	0.2556315119895942
400.0	0.004400792	0.25483061569764354
500.0	0.005042292	0.254339222578703
600.0	0.005677917	0.2539089033718992
700.0	0.006258167	0.2535755411209856
800.0	0.006819375	0.2533696447935372
900.0	0.007383833	0.25318847946012407
1000.0	0.007936708	0.25305374652909096
2000.0	0.012957792	0.25214680270272366
3000.0	0.017567083	0.2518829937687512
4000.0	0.022033083	0.25171879699358335
5000.0	0.026237375	0.2515970308460986
6000.0	0.030224958	0.25148270635501435
7000.0	0.034181333	0.2513709085048128
8000.0	0.037895792	0.2513024082632937
9000.0	0.041545583	0.251259425980469
10000.0	0.045061667	0.25122489020087513


==> numerics/sparse_fista.txt <==
iter	cputime	value
0.0	0.0	0.6319902791670569
1.0	4.1125e-5	0.5311781415363819
2.0	8.1416e-5	0.4617969320559494
3.0	0.000118541	0.40139958063227
4.0	0.00015625	0.3553073249604233
5.0	0.000192458	0.32372978282951037
6.0	0.000228083	0.3039442866256479
7.0	0.000264041	0.29227302165090835
8.0	0.000299958	0.2856066643390735
9.0	0.000336125	0.28157055825780264
10.0	0.000372208	0.2784644937370782
11.0	0.000408	0.27576711520837877
12.0	0.000443958	0.2734226896978541
13.0	0.000480083	0.27142441871148526
14.0	0.000515875	0.26977128711702436
15.0	0.000551958	0.2682254199619098
16.0	0.000589	0.2668772876270401
17.0	0.000623708	0.2656634826730848
18.0	0.000658625	0.2647379680150963
19.0	0.000694541	0.2639250489298443
20.0	0.000729291	0.2631428221143975
30.0	0.000797791	0.25852718328006896
40.0	0.000866666	0.25632071827201997
50.0	0.000936083	0.25495071193077834
60.0	0.001005291	0.2541977953211265
70.0	0.001074291	0.25354937080699047
80.0	0.001148291	0.25317415919615593
90.0	0.001217458	0.25287328412406973
100.0	0.001286291	0.2525554962471399
200.0	0.001684958	0.25156642294464615
300.0	0.002087708	0.2511850430927319
400.0	0.002479375	0.25107106061185125
500.0	0.002862291	0.25097987124985555
600.0	0.003247458	0.2509260944254412
700.0	0.003629958	0.2509117518050134
800.0	0.004023583	0.25090098966181407
900.0	0.004405833	0.25089013104528485
1000.0	0.00478825	0.2508789480441984
2000.0	0.008385375	0.25086624116651035
3000.0	0.011846916	0.250865774047462
4000.0	0.015244875	0.25086567314010244
5000.0	0.018691208	0.25086567627676737
6000.0	0.022026916	0.2508656838920789
7000.0	0.025326375	0.2508656777631419
8000.0	0.028516833	0.2508656700676538
9000.0	0.031702291	0.2508656686315279
10000.0	0.034920375	0.25086567036845786


==> numerics/sparse_orig.txt <==
coord	orig
1.0	0.0
2.0	0.0
3.0	0.0
4.0	0.0
5.0	0.0
6.0	0.0
7.0	0.0
8.0	0.0
9.0	0.0
10.0	0.0
11.0	0.0
12.0	0.0
13.0	0.0
14.0	0.0
15.0	0.0
16.0	0.0
17.0	0.0
18.0	0.0
19.0	0.0
20.0	0.0
21.0	0.0
22.0	0.0
23.0	0.0
24.0	0.0
25.0	0.0
26.0	0.0
27.0	0.0
28.0	0.0
29.0	0.0
30.0	0.0
31.0	0.0
32.0	0.0
33.0	0.0
34.0	0.0
35.0	0.0
36.0	0.0
37.0	0.0
38.0	0.0
39.0	0.0
40.0	0.0
41.0	0.0
42.0	0.0
43.0	0.0
44.0	0.0
45.0	0.0
46.0	0.0
47.0	0.0
48.0	0.0
49.0	0.0
50.0	0.0
51.0	0.0
52.0	0.0
53.0	0.0
54.0	0.0
55.0	0.0
56.0	0.0
57.0	0.0
58.0	0.0
59.0	0.0
60.0	0.0
61.0	0.0
62.0	0.0
63.0	0.0
64.0	0.0
65.0	0.0
66.0	0.0
67.0	0.0
68.0	0.0
69.0	0.0
70.0	0.0
71.0	0.0
72.0	0.0
73.0	0.0
74.0	0.0
75.0	0.0
76.0	0.0
77.0	0.0
78.0	0.0
79.0	0.0
80.0	0.0
81.0	0.0
82.0	0.0
83.0	0.0
84.0	0.0
85.0	0.0
86.0	0.0
87.0	0.0
88.0	0.0
89.0	0.0
90.0	0.0
91.0	0.0
92.0	0.0
93.0	0.0
94.0	0.0
95.0	0.0
96.0	0.0
97.0	0.0
98.0	0.0
99.0	0.0
100.0	0.0
101.0	0.0
102.0	10.0
103.0	0.0
104.0	0.0
105.0	0.0
106.0	0.0
107.0	0.0
108.0	0.0
109.0	0.0
110.0	0.0
111.0	0.0
112.0	0.0
113.0	0.0
114.0	0.0
115.0	0.0
116.0	0.0
117.0	0.0
118.0	0.0
119.0	0.0
120.0	0.0
121.0	0.0
122.0	0.0
123.0	0.0
124.0	0.0
125.0	0.0
126.0	0.0
127.0	0.0
128.0	0.0
129.0	0.0
130.0	0.0
131.0	0.0
132.0	0.0
133.0	0.0
134.0	0.0
135.0	0.0
136.0	0.0
137.0	0.0
138.0	0.0
139.0	0.0
140.0	0.0
141.0	0.0
142.0	0.0
143.0	0.0
144.0	0.0
145.0	0.0
146.0	0.0
147.0	0.0
148.0	0.0
149.0	0.0
150.0	0.0
151.0	0.0
152.0	0.0
153.0	0.0
154.0	0.0
155.0	0.0
156.0	0.0
157.0	0.0
158.0	0.0
159.0	0.0
160.0	0.0
161.0	0.0
162.0	0.0
163.0	0.0
164.0	0.0
165.0	0.0
166.0	0.0
167.0	0.0
168.0	0.0
169.0	0.0
170.0	0.0
171.0	0.0
172.0	0.0
173.0	0.0
174.0	0.0
175.0	0.0
176.0	0.0
177.0	0.0
178.0	0.0
179.0	0.0
180.0	0.0
181.0	0.0
182.0	0.0
183.0	0.0
184.0	0.0
185.0	0.0
186.0	0.0
187.0	0.0
188.0	0.0
189.0	0.0
190.0	0.0
191.0	0.0
192.0	0.0
193.0	0.0
194.0	0.0
195.0	0.0
196.0	0.0
197.0	0.0
198.0	0.0
199.0	0.0
200.0	0.0
201.0	0.0
202.0	0.0
203.0	0.0
204.0	0.0
205.0	2.0
206.0	0.0
207.0	0.0
208.0	0.0
209.0	0.0
210.0	0.0
211.0	0.0
212.0	0.0
213.0	0.0
214.0	0.0
215.0	0.0
216.0	0.0
217.0	0.0
218.0	0.0
219.0	0.0
220.0	0.0
221.0	0.0
222.0	0.0
223.0	0.0
224.0	0.0
225.0	0.0
226.0	0.0
227.0	0.0
228.0	0.0
229.0	0.0
230.0	0.0
231.0	0.0
232.0	0.0
233.0	0.0
234.0	0.0
235.0	0.0
236.0	0.0
237.0	0.0
238.0	0.0
239.0	0.0
240.0	0.0
241.0	0.0
242.0	0.0
243.0	0.0
244.0	0.0
245.0	0.0
246.0	0.0
247.0	0.0
248.0	0.0
249.0	0.0
250.0	0.0
251.0	0.0
252.0	0.0
253.0	0.0
254.0	0.0
255.0	0.0
256.0	0.0
257.0	0.0
258.0	0.0
259.0	0.0
260.0	0.0
261.0	0.0
262.0	0.0
263.0	0.0
264.0	0.0
265.0	0.0
266.0	0.0
267.0	0.0
268.0	0.0
269.0	0.0
270.0	0.0
271.0	0.0
272.0	0.0
273.0	0.0
274.0	0.0
275.0	0.0
276.0	0.0
277.0	0.0
278.0	0.0
279.0	0.0
280.0	0.0
281.0	0.0
282.0	0.0
283.0	0.0
284.0	0.0
285.0	0.0
286.0	0.0
287.0	0.0
288.0	0.0
289.0	0.0
290.0	0.0
291.0	0.0
292.0	0.0
293.0	0.0
294.0	0.0
295.0	0.0
296.0	0.0
297.0	0.0
298.0	0.0
299.0	0.0
300.0	0.0
301.0	0.0
302.0	0.0
303.0	0.0
304.0	0.0
305.0	0.0
306.0	0.0
307.0	0.0
308.0	0.0
309.0	0.0
310.0	0.0
311.0	0.0
312.0	0.0
313.0	0.0
314.0	0.0
315.0	0.0
316.0	0.0
317.0	0.0
318.0	0.0
319.0	0.0
320.0	0.0
321.0	0.0
322.0	0.0
323.0	0.0
324.0	0.0
325.0	0.0
326.0	0.0
327.0	0.0
328.0	0.0
329.0	0.0
330.0	0.0
331.0	0.0
332.0	0.0
333.0	0.0
334.0	0.0
335.0	0.0
336.0	0.0
337.0	0.0
338.0	0.0
339.0	0.0
340.0	0.0
341.0	0.0
342.0	0.0
343.0	0.0
344.0	0.0
345.0	0.0
346.0	0.0
347.0	0.0
348.0	0.0
349.0	0.0
350.0	0.0
351.0	0.0
352.0	0.0
353.0	0.0
354.0	0.0
355.0	0.0
356.0	0.0
357.0	0.0
358.0	0.0
359.0	0.0
360.0	0.0
361.0	0.0
362.0	0.0
363.0	0.0
364.0	0.0
365.0	0.0
366.0	0.0
367.0	0.0
368.0	0.0
369.0	0.0
370.0	0.0
371.0	0.0
372.0	0.0
373.0	0.0
374.0	0.0
375.0	0.0
376.0	0.0
377.0	0.0
378.0	0.0
379.0	0.0
380.0	0.0
381.0	0.0
382.0	0.0
383.0	0.0
384.0	0.0
385.0	0.0
386.0	0.0
387.0	0.0
388.0	0.0
389.0	0.0
390.0	0.0
391.0	0.0
392.0	0.0
393.0	0.0
394.0	0.0
395.0	0.0
396.0	0.0
397.0	0.0
398.0	0.0
399.0	0.0
400.0	0.0
401.0	0.0
402.0	0.0
403.0	0.0
404.0	0.0
405.0	0.0
406.0	0.0
407.0	0.0
408.0	0.0
409.0	0.0
410.0	0.0
411.0	0.0
412.0	0.0
413.0	0.0
414.0	0.0
415.0	0.0
416.0	0.0
417.0	0.0
418.0	0.0
419.0	0.0
420.0	0.0
421.0	0.0
422.0	0.0
423.0	0.0
424.0	0.0
425.0	0.0
426.0	0.0
427.0	0.0
428.0	0.0
429.0	0.0
430.0	0.0
431.0	0.0
432.0	0.0
433.0	0.0
434.0	0.0
435.0	0.0
436.0	0.0
437.0	0.0
438.0	0.0
439.0	0.0
440.0	0.0
441.0	0.0
442.0	0.0
443.0	0.0
444.0	0.0
445.0	0.0
446.0	0.0
447.0	0.0
448.0	0.0
449.0	0.0
450.0	0.0
451.0	0.0
452.0	0.0
453.0	0.0
454.0	0.0
455.0	0.0
456.0	0.0
457.0	0.0
458.0	0.0
459.0	0.0
460.0	0.0
461.0	0.0
462.0	0.0
463.0	0.0
464.0	0.0
465.0	0.0
466.0	0.0
467.0	0.0
468.0	0.0
469.0	0.0
470.0	0.0
471.0	0.0
472.0	0.0
473.0	0.0
474.0	0.0
475.0	0.0
476.0	0.0
477.0	0.0
478.0	0.0
479.0	0.0
480.0	0.0
481.0	0.0
482.0	0.0
483.0	0.0
484.0	0.0
485.0	0.0
486.0	0.0
487.0	0.0
488.0	0.0
489.0	0.0
490.0	0.0
491.0	0.0
492.0	0.0
493.0	0.0
494.0	0.0
495.0	0.0
496.0	0.0
497.0	0.0
498.0	0.0
499.0	0.0
500.0	0.0
501.0	0.0
502.0	0.0
503.0	0.0
504.0	0.0
505.0	0.0
506.0	0.0
507.0	0.0
508.0	0.0
509.0	0.0
510.0	0.0
511.0	0.0
512.0	3.0
513.0	0.0
514.0	0.0
515.0	0.0
516.0	0.0
517.0	0.0
518.0	0.0
519.0	0.0
520.0	0.0
521.0	0.0
522.0	0.0
523.0	0.0
524.0	0.0
525.0	0.0
526.0	0.0
527.0	0.0
528.0	0.0
529.0	0.0
530.0	0.0
531.0	0.0
532.0	0.0
533.0	0.0
534.0	0.0
535.0	0.0
536.0	0.0
537.0	0.0
538.0	0.0
539.0	0.0
540.0	0.0
541.0	0.0
542.0	0.0
543.0	0.0
544.0	0.0
545.0	0.0
546.0	0.0
547.0	0.0
548.0	0.0
549.0	0.0
550.0	0.0
551.0	0.0
552.0	0.0
553.0	0.0
554.0	0.0
555.0	0.0
556.0	0.0
557.0	0.0
558.0	0.0
559.0	0.0
560.0	0.0
561.0	0.0
562.0	0.0
563.0	0.0
564.0	0.0
565.0	0.0
566.0	0.0
567.0	0.0
568.0	0.0
569.0	0.0
570.0	0.0
571.0	0.0
572.0	0.0
573.0	0.0
574.0	0.0
575.0	0.0
576.0	0.0
577.0	0.0
578.0	0.0
579.0	0.0
580.0	0.0
581.0	0.0
582.0	0.0
583.0	0.0
584.0	0.0
585.0	0.0
586.0	0.0
587.0	0.0
588.0	0.0
589.0	0.0
590.0	0.0
591.0	0.0
592.0	0.0
593.0	0.0
594.0	0.0
595.0	0.0
596.0	0.0
597.0	0.0
598.0	0.0
599.0	0.0
600.0	0.0
601.0	0.0
602.0	0.0
603.0	0.0
604.0	0.0
605.0	0.0
606.0	0.0
607.0	0.0
608.0	0.0
609.0	0.0
610.0	0.0
611.0	0.0
612.0	0.0
613.0	0.0
614.0	0.0
615.0	0.0
616.0	0.0
617.0	0.0
618.0	0.0
619.0	0.0
620.0	0.0
621.0	0.0
622.0	0.0
623.0	0.0
624.0	0.0
625.0	0.0
626.0	0.0
627.0	0.0
628.0	0.0
629.0	0.0
630.0	0.0
631.0	0.0
632.0	0.0
633.0	0.0
634.0	0.0
635.0	0.0
636.0	0.0
637.0	0.0
638.0	0.0
639.0	0.0
640.0	0.0
641.0	0.0
642.0	0.0
643.0	0.0
644.0	0.0
645.0	0.0
646.0	0.0
647.0	0.0
648.0	0.0
649.0	0.0
650.0	0.0
651.0	0.0
652.0	0.0
653.0	0.0
654.0	0.0
655.0	0.0
656.0	0.0
657.0	0.0
658.0	0.0
659.0	0.0
660.0	0.0
661.0	0.0
662.0	0.0
663.0	0.0
664.0	0.0
665.0	0.0
666.0	0.0
667.0	0.0
668.0	0.0
669.0	0.0
670.0	0.0
671.0	0.0
672.0	0.0
673.0	0.0
674.0	0.0
675.0	0.0
676.0	0.0
677.0	0.0
678.0	0.0
679.0	0.0
680.0	0.0
681.0	0.0
682.0	0.0
683.0	0.0
684.0	0.0
685.0	0.0
686.0	0.0
687.0	0.0
688.0	0.0
689.0	0.0
690.0	0.0
691.0	0.0
692.0	0.0
693.0	0.0
694.0	0.0
695.0	0.0
696.0	0.0
697.0	0.0
698.0	0.0
699.0	0.0
700.0	0.0
701.0	0.0
702.0	0.0
703.0	0.0
704.0	0.0
705.0	0.0
706.0	0.0
707.0	0.0
708.0	0.0
709.0	0.0
710.0	0.0
711.0	0.0
712.0	0.0
713.0	0.0
714.0	0.0
715.0	0.0
716.0	0.0
717.0	7.0
718.0	0.0
719.0	0.0
720.0	0.0
721.0	0.0
722.0	0.0
723.0	0.0
724.0	0.0
725.0	0.0
726.0	0.0
727.0	0.0
728.0	0.0
729.0	0.0
730.0	0.0
731.0	0.0
732.0	0.0
733.0	0.0
734.0	0.0
735.0	0.0
736.0	0.0
737.0	0.0
738.0	0.0
739.0	0.0
740.0	0.0
741.0	0.0
742.0	0.0
743.0	0.0
744.0	0.0
745.0	0.0
746.0	0.0
747.0	0.0
748.0	0.0
749.0	0.0
750.0	0.0
751.0	0.0
752.0	0.0
753.0	0.0
754.0	0.0
755.0	0.0
756.0	0.0
757.0	0.0
758.0	0.0
759.0	0.0
760.0	0.0
761.0	0.0
762.0	0.0
763.0	0.0
764.0	0.0
765.0	0.0
766.0	0.0
767.0	0.0
768.0	0.0
769.0	0.0
770.0	0.0
771.0	0.0
772.0	0.0
773.0	0.0
774.0	0.0
775.0	0.0
776.0	0.0
777.0	0.0
778.0	0.0
779.0	0.0
780.0	0.0
781.0	0.0
782.0	0.0
783.0	0.0
784.0	0.0
785.0	0.0
786.0	0.0
787.0	0.0
788.0	0.0
789.0	0.0
790.0	0.0
791.0	0.0
792.0	0.0
793.0	0.0
794.0	0.0
795.0	0.0
796.0	0.0
797.0	0.0
798.0	0.0
799.0	0.0
800.0	0.0
801.0	0.0
802.0	0.0
803.0	0.0
804.0	0.0
805.0	0.0
806.0	0.0
807.0	0.0
808.0	0.0
809.0	0.0
810.0	0.0
811.0	0.0
812.0	0.0
813.0	0.0
814.0	0.0
815.0	0.0
816.0	0.0
817.0	0.0
818.0	0.0
819.0	5.0
820.0	0.0
821.0	0.0
822.0	0.0
823.0	0.0
824.0	0.0
825.0	0.0
826.0	0.0
827.0	0.0
828.0	0.0
829.0	0.0
830.0	0.0
831.0	0.0
832.0	0.0
833.0	0.0
834.0	0.0
835.0	0.0
836.0	0.0
837.0	0.0
838.0	0.0
839.0	0.0
840.0	0.0
841.0	0.0
842.0	0.0
843.0	0.0
844.0	0.0
845.0	0.0
846.0	0.0
847.0	0.0
848.0	0.0
849.0	0.0
850.0	0.0
851.0	0.0
852.0	0.0
853.0	0.0
854.0	0.0
855.0	0.0
856.0	0.0
857.0	0.0
858.0	0.0
859.0	0.0
860.0	0.0
861.0	0.0
862.0	0.0
863.0	0.0
864.0	0.0
865.0	0.0
866.0	0.0
867.0	0.0
868.0	0.0
869.0	0.0
870.0	0.0
871.0	0.0
872.0	0.0
873.0	0.0
874.0	0.0
875.0	0.0
876.0	0.0
877.0	0.0
878.0	0.0
879.0	0.0
880.0	0.0
881.0	0.0
882.0	0.0
883.0	0.0
884.0	0.0
885.0	0.0
886.0	0.0
887.0	0.0
888.0	0.0
889.0	0.0
890.0	0.0
891.0	0.0
892.0	0.0
893.0	0.0
894.0	0.0
895.0	0.0
896.0	0.0
897.0	0.0
898.0	0.0
899.0	0.0
900.0	0.0
901.0	0.0
902.0	0.0
903.0	0.0
904.0	0.0
905.0	0.0
906.0	0.0
907.0	0.0
908.0	0.0
909.0	0.0
910.0	0.0
911.0	0.0
912.0	0.0
913.0	0.0
914.0	0.0
915.0	0.0
916.0	0.0
917.0	0.0
918.0	0.0
919.0	0.0
920.0	0.0
921.0	0.0
922.0	0.0
923.0	0.0
924.0	0.0
925.0	0.0
926.0	0.0
927.0	0.0
928.0	0.0
929.0	0.0
930.0	0.0
931.0	0.0
932.0	0.0
933.0	0.0
934.0	0.0
935.0	0.0
936.0	0.0
937.0	0.0
938.0	0.0
939.0	0.0
940.0	0.0
941.0	0.0
942.0	0.0
943.0	0.0
944.0	0.0
945.0	0.0
946.0	0.0
947.0	0.0
948.0	0.0
949.0	0.0
950.0	0.0
951.0	0.0
952.0	0.0
953.0	0.0
954.0	0.0
955.0	0.0
956.0	0.0
957.0	0.0
958.0	0.0
959.0	0.0
960.0	0.0
961.0	0.0
962.0	0.0
963.0	0.0
964.0	0.0
965.0	0.0
966.0	0.0
967.0	0.0
968.0	0.0
969.0	0.0
970.0	0.0
971.0	0.0
972.0	0.0
973.0	0.0
974.0	0.0
975.0	0.0
976.0	0.0
977.0	0.0
978.0	0.0
979.0	0.0
980.0	0.0
981.0	0.0
982.0	0.0
983.0	0.0
984.0	0.0
985.0	0.0
986.0	0.0
987.0	0.0
988.0	0.0
989.0	0.0
990.0	0.0
991.0	0.0
992.0	0.0
993.0	0.0
994.0	0.0
995.0	0.0
996.0	0.0
997.0	0.0
998.0	0.0
999.0	0.0
1000.0	0.0
1001.0	0.0
1002.0	0.0
1003.0	0.0
1004.0	0.0
1005.0	0.0
1006.0	0.0
1007.0	0.0
1008.0	0.0
1009.0	0.0
1010.0	0.0
1011.0	0.0
1012.0	0.0
1013.0	0.0
1014.0	0.0
1015.0	0.0
1016.0	0.0
1017.0	0.0
1018.0	0.0
1019.0	0.0
1020.0	0.0
1021.0	0.0
1022.0	0.0
1023.0	0.0
1024.0	0.0


==> numerics/sparse_reco_fista.txt <==
coord	reco
1.0	0.0
2.0	0.0
3.0	0.0
4.0	0.0
5.0	0.0
6.0	0.0
7.0	0.0
8.0	0.0
9.0	0.0
10.0	0.0
11.0	0.0
12.0	0.0
13.0	0.0
14.0	0.0
15.0	0.0
16.0	0.0
17.0	0.0
18.0	0.0
19.0	0.0
20.0	0.0
21.0	0.0
22.0	0.0
23.0	0.0
24.0	0.0
25.0	0.0
26.0	0.0
27.0	0.0
28.0	0.0
29.0	0.0
30.0	0.0
31.0	0.0
32.0	0.0
33.0	0.0
34.0	0.0
35.0	0.0
36.0	0.0
37.0	0.0
38.0	0.0
39.0	0.0
40.0	0.0
41.0	0.0
42.0	0.0
43.0	0.0
44.0	0.0
45.0	0.0
46.0	0.0
47.0	0.0
48.0	0.0
49.0	0.0
50.0	0.0
51.0	0.0
52.0	0.0
53.0	0.0
54.0	0.0
55.0	0.0
56.0	0.0
57.0	0.0
58.0	0.0
59.0	0.0
60.0	0.0
61.0	0.0
62.0	0.0
63.0	0.0
64.0	0.0
65.0	0.0
66.0	0.0
67.0	0.0
68.0	0.0
69.0	0.0
70.0	0.0
71.0	0.0
72.0	0.0
73.0	0.0
74.0	0.0
75.0	0.0
76.0	0.0
77.0	0.0
78.0	0.0
79.0	0.0
80.0	0.0
81.0	0.0
82.0	0.0
83.0	0.0
84.0	0.0
85.0	0.0
86.0	0.0
87.0	0.0
88.0	0.0
89.0	0.0
90.0	0.0
91.0	0.0
92.0	0.0
93.0	0.0
94.0	0.0
95.0	0.0
96.0	0.0
97.0	0.0
98.0	0.0
99.0	0.0
100.0	0.0
101.0	5.1746711039366025
102.0	4.088676406753752
103.0	0.0
104.0	0.0
105.0	0.0
106.0	0.0
107.0	0.0
108.0	0.0
109.0	0.0
110.0	0.0
111.0	0.0
112.0	0.0
113.0	0.0
114.0	0.0
115.0	0.0
116.0	0.0
117.0	0.0
118.0	0.0
119.0	0.0
120.0	0.0
121.0	0.0
122.0	0.0
123.0	0.0
124.0	0.0
125.0	0.0
126.0	0.0
127.0	0.0
128.0	0.0
129.0	0.0
130.0	0.0
131.0	0.0
132.0	0.0
133.0	0.0
134.0	0.0
135.0	0.0
136.0	0.0
137.0	0.0
138.0	0.0
139.0	0.0
140.0	0.0
141.0	0.0
142.0	0.0
143.0	0.0
144.0	0.0
145.0	0.0
146.0	0.0
147.0	0.0
148.0	0.0
149.0	0.0
150.0	0.0
151.0	0.0
152.0	0.0
153.0	0.0
154.0	0.0
155.0	0.0
156.0	0.0
157.0	0.0
158.0	0.0
159.0	0.0
160.0	0.0
161.0	0.0
162.0	0.0
163.0	0.0
164.0	0.0
165.0	0.0
166.0	0.0
167.0	0.0
168.0	0.0
169.0	0.0
170.0	0.0
171.0	0.0
172.0	0.0
173.0	0.0
174.0	0.0
175.0	0.0
176.0	0.0
177.0	0.0
178.0	0.0
179.0	0.0
180.0	0.0
181.0	0.0
182.0	0.0
183.0	0.0
184.0	0.0
185.0	0.0
186.0	0.0
187.0	0.0
188.0	0.0
189.0	0.0
190.0	0.0
191.0	0.0
192.0	0.0
193.0	0.0
194.0	0.0
195.0	0.0
196.0	0.0
197.0	0.0
198.0	0.0
199.0	0.0
200.0	0.0
201.0	0.0
202.0	0.0
203.0	0.0
204.0	0.0
205.0	0.0
206.0	0.0
207.0	0.0
208.0	0.0
209.0	0.49223091499201393
210.0	0.0
211.0	0.0
212.0	0.0
213.0	0.0
214.0	0.0
215.0	0.0
216.0	0.0
217.0	0.0
218.0	0.0
219.0	0.0
220.0	0.0
221.0	0.0
222.0	0.0
223.0	0.0
224.0	0.0
225.0	0.0
226.0	0.0
227.0	0.0
228.0	0.0
229.0	0.0
230.0	0.0
231.0	0.0
232.0	0.0
233.0	0.0
234.0	0.0
235.0	0.0
236.0	0.0
237.0	0.0
238.0	0.0
239.0	0.0
240.0	0.0
241.0	0.0
242.0	0.0
243.0	0.0
244.0	0.0
245.0	0.0
246.0	0.0
247.0	0.0
248.0	0.0
249.0	0.0
250.0	0.0
251.0	0.0
252.0	0.0
253.0	0.0
254.0	0.0
255.0	0.0
256.0	0.0
257.0	0.0
258.0	0.0
259.0	0.0
260.0	0.0
261.0	0.0
262.0	0.0
263.0	0.0
264.0	0.0
265.0	0.0
266.0	0.0
267.0	0.0
268.0	0.0
269.0	0.0
270.0	0.0
271.0	0.0
272.0	0.0
273.0	0.0
274.0	0.0
275.0	0.0
276.0	0.0
277.0	0.0
278.0	0.0
279.0	0.0
280.0	0.0
281.0	0.0
282.0	0.0
283.0	0.0
284.0	0.0
285.0	0.0
286.0	0.0
287.0	0.0
288.0	0.0
289.0	0.0
290.0	0.0
291.0	0.0
292.0	0.0
293.0	0.0
294.0	0.0
295.0	0.0
296.0	0.0
297.0	0.0
298.0	0.0
299.0	0.0
300.0	0.0
301.0	0.0
302.0	0.0
303.0	0.0
304.0	0.0
305.0	0.0
306.0	0.0
307.0	0.0
308.0	0.0
309.0	0.0
310.0	0.0
311.0	0.0
312.0	0.0
313.0	0.0
314.0	0.0
315.0	0.0
316.0	0.0
317.0	0.0
318.0	0.0
319.0	0.0
320.0	0.0
321.0	0.0
322.0	0.0
323.0	0.0
324.0	0.0
325.0	0.0
326.0	0.0
327.0	0.0
328.0	0.0
329.0	0.0
330.0	0.0
331.0	0.0
332.0	0.0
333.0	0.0
334.0	0.0
335.0	0.0
336.0	0.0
337.0	0.0
338.0	0.0
339.0	0.0
340.0	0.0
341.0	0.0
342.0	0.0
343.0	0.0
344.0	0.0
345.0	0.0
346.0	0.0
347.0	0.0
348.0	0.0
349.0	0.0
350.0	0.0
351.0	0.0
352.0	0.0
353.0	0.0
354.0	0.0
355.0	0.0
356.0	0.0
357.0	0.0
358.0	0.0
359.0	0.0
360.0	0.0
361.0	0.0
362.0	0.0
363.0	0.0
364.0	0.0
365.0	0.0
366.0	0.0
367.0	0.0
368.0	0.0
369.0	0.0
370.0	0.0
371.0	0.0
372.0	0.0
373.0	0.0
374.0	0.0
375.0	0.0
376.0	0.0
377.0	0.0
378.0	0.0
379.0	0.0
380.0	0.0
381.0	0.0
382.0	0.0
383.0	0.0
384.0	0.0
385.0	0.0
386.0	0.0
387.0	0.0
388.0	0.0
389.0	0.0
390.0	0.0
391.0	0.0
392.0	0.0
393.0	0.0
394.0	0.0
395.0	0.0
396.0	0.0
397.0	0.0
398.0	0.0
399.0	0.0
400.0	0.0
401.0	0.0
402.0	0.0
403.0	0.0
404.0	0.0
405.0	0.0
406.0	0.0
407.0	0.0
408.0	0.0
409.0	0.0
410.0	0.0
411.0	0.0
412.0	0.0
413.0	0.0
414.0	0.0
415.0	0.0
416.0	0.0
417.0	0.0
418.0	0.0
419.0	0.0
420.0	0.0
421.0	0.0
422.0	0.0
423.0	0.0
424.0	0.0
425.0	0.0
426.0	0.0
427.0	0.0
428.0	0.0
429.0	0.0
430.0	0.0
431.0	0.0
432.0	0.0
433.0	0.0
434.0	0.0
435.0	0.0
436.0	0.0
437.0	0.0
438.0	0.0
439.0	0.0
440.0	0.0
441.0	0.0
442.0	0.0
443.0	0.0
444.0	0.0
445.0	0.0
446.0	0.0
447.0	0.0
448.0	0.0
449.0	0.0
450.0	0.0
451.0	0.0
452.0	0.0
453.0	0.0
454.0	0.0
455.0	0.0
456.0	0.0
457.0	0.0
458.0	0.0
459.0	0.0
460.0	0.0
461.0	0.0
462.0	0.0
463.0	0.0
464.0	0.0
465.0	0.0
466.0	0.0
467.0	0.0
468.0	0.0
469.0	0.0
470.0	0.0
471.0	0.0
472.0	0.0
473.0	0.0
474.0	0.0
475.0	0.0
476.0	0.0
477.0	0.0
478.0	0.0
479.0	0.0
480.0	0.0
481.0	0.0
482.0	0.0
483.0	0.0
484.0	0.0
485.0	0.0
486.0	0.0
487.0	0.0
488.0	0.0
489.0	0.0
490.0	0.0
491.0	0.0
492.0	0.0
493.0	0.0
494.0	0.0
495.0	0.0
496.0	0.0
497.0	0.0
498.0	0.0
499.0	0.0
500.0	0.0
501.0	0.0
502.0	0.0
503.0	0.0
504.0	0.0
505.0	0.0
506.0	0.0
507.0	0.0
508.0	0.0
509.0	0.0
510.0	0.0
511.0	1.7589745020282945
512.0	0.0
513.0	0.0
514.0	0.0
515.0	0.0
516.0	0.0
517.0	0.0
518.0	0.0
519.0	0.0
520.0	0.0
521.0	0.0
522.0	0.0
523.0	0.0
524.0	0.0
525.0	0.0
526.0	0.0
527.0	0.0
528.0	0.0
529.0	0.0
530.0	0.0
531.0	0.0
532.0	0.0
533.0	0.0
534.0	0.0
535.0	0.0
536.0	0.0
537.0	0.0
538.0	0.0
539.0	0.0
540.0	0.0
541.0	0.0
542.0	0.0
543.0	0.0
544.0	0.0
545.0	0.0
546.0	0.0
547.0	0.0
548.0	0.0
549.0	0.0
550.0	0.0
551.0	0.0
552.0	0.0
553.0	0.0
554.0	0.0
555.0	0.0
556.0	0.0
557.0	0.0
558.0	0.0
559.0	0.0
560.0	0.0
561.0	0.0
562.0	0.0
563.0	0.0
564.0	0.0
565.0	0.0
566.0	0.0
567.0	0.0
568.0	0.0
569.0	0.0
570.0	0.0
571.0	0.0
572.0	0.0
573.0	0.0
574.0	0.0
575.0	0.0
576.0	0.0
577.0	0.0
578.0	0.0
579.0	0.0
580.0	0.0
581.0	0.0
582.0	0.0
583.0	0.0
584.0	0.0
585.0	0.0
586.0	0.0
587.0	0.0
588.0	0.0
589.0	0.0
590.0	0.0
591.0	0.0
592.0	0.0
593.0	0.0
594.0	0.0
595.0	0.0
596.0	0.0
597.0	0.0
598.0	0.0
599.0	0.0
600.0	0.0
601.0	0.0
602.0	0.0
603.0	0.0
604.0	0.0
605.0	0.0
606.0	0.0
607.0	0.0
608.0	0.0
609.0	0.0
610.0	0.0
611.0	0.0
612.0	0.0
613.0	0.0
614.0	0.0
615.0	0.0
616.0	0.0
617.0	0.0
618.0	0.0
619.0	0.0
620.0	0.0
621.0	0.0
622.0	0.0
623.0	0.0
624.0	0.0
625.0	0.0
626.0	0.0
627.0	0.0
628.0	0.0
629.0	0.0
630.0	0.0
631.0	0.0
632.0	0.0
633.0	0.0
634.0	0.0
635.0	0.0
636.0	0.0
637.0	0.0
638.0	0.0
639.0	0.0
640.0	0.0
641.0	0.0
642.0	0.0
643.0	0.0
644.0	0.0
645.0	0.0
646.0	0.0
647.0	0.0
648.0	0.0
649.0	0.0
650.0	0.0
651.0	0.0
652.0	0.0
653.0	0.0
654.0	0.0
655.0	0.0
656.0	0.0
657.0	0.0
658.0	0.0
659.0	0.0
660.0	0.0
661.0	0.0
662.0	0.0
663.0	0.0
664.0	0.0
665.0	0.0
666.0	0.0
667.0	0.0
668.0	0.0
669.0	0.0
670.0	0.0
671.0	0.0
672.0	0.0
673.0	0.0
674.0	0.0
675.0	0.0
676.0	0.0
677.0	0.0
678.0	0.0
679.0	0.0
680.0	0.0
681.0	0.0
682.0	0.0
683.0	0.0
684.0	0.0
685.0	0.0
686.0	0.0
687.0	0.0
688.0	0.0
689.0	0.0
690.0	0.0
691.0	0.0
692.0	0.0
693.0	0.0
694.0	0.0
695.0	0.0
696.0	0.0
697.0	0.0
698.0	0.0
699.0	0.0
700.0	0.0
701.0	0.0
702.0	0.0
703.0	0.0
704.0	0.0
705.0	0.0
706.0	0.0
707.0	0.0
708.0	0.0
709.0	0.0
710.0	0.0
711.0	0.0
712.0	0.0
713.0	0.0
714.0	0.0
715.0	0.0
716.0	0.19309617113952557
717.0	6.059581351255618
718.0	0.0
719.0	0.0
720.0	0.0
721.0	0.0
722.0	0.0
723.0	0.0
724.0	0.0
725.0	0.0
726.0	0.0
727.0	0.0
728.0	0.0
729.0	0.0
730.0	0.0
731.0	0.0
732.0	0.0
733.0	0.0
734.0	0.0
735.0	0.0
736.0	0.0
737.0	0.0
738.0	0.0
739.0	0.0
740.0	0.0
741.0	0.0
742.0	0.0
743.0	0.0
744.0	0.0
745.0	0.0
746.0	0.0
747.0	0.0
748.0	0.0
749.0	0.0
750.0	0.0
751.0	0.0
752.0	0.0
753.0	0.0
754.0	0.0
755.0	0.0
756.0	0.0
757.0	0.0
758.0	0.0
759.0	0.0
760.0	0.0
761.0	0.0
762.0	0.0
763.0	0.0
764.0	0.0
765.0	0.0
766.0	0.0
767.0	0.0
768.0	0.0
769.0	0.0
770.0	0.0
771.0	0.0
772.0	0.0
773.0	0.0
774.0	0.0
775.0	0.0
776.0	0.0
777.0	0.0
778.0	0.0
779.0	0.0
780.0	0.0
781.0	0.0
782.0	0.0
783.0	0.0
784.0	0.0
785.0	0.0
786.0	0.0
787.0	0.0
788.0	0.0
789.0	0.0
790.0	0.0
791.0	0.0
792.0	0.0
793.0	0.0
794.0	0.0
795.0	0.0
796.0	0.0
797.0	0.0
798.0	0.0
799.0	0.0
800.0	0.0
801.0	0.0
802.0	0.0
803.0	0.0
804.0	0.0
805.0	0.0
806.0	0.0
807.0	0.0
808.0	0.0
809.0	0.0
810.0	0.0
811.0	0.0
812.0	0.0
813.0	0.0
814.0	0.0
815.0	0.0
816.0	0.0
817.0	0.0
818.0	2.370343258038085
819.0	1.571062091300343
820.0	0.0
821.0	0.0
822.0	0.0
823.0	0.0
824.0	0.0
825.0	0.0
826.0	0.0
827.0	0.0
828.0	0.0
829.0	0.0
830.0	0.0
831.0	0.0
832.0	0.0
833.0	0.0
834.0	0.0
835.0	0.0
836.0	0.0
837.0	0.0
838.0	0.0
839.0	0.0
840.0	0.0
841.0	0.0
842.0	0.0
843.0	0.0
844.0	0.0
845.0	0.0
846.0	0.0
847.0	0.0
848.0	0.0
849.0	0.0
850.0	0.0
851.0	0.0
852.0	0.0
853.0	0.0
854.0	0.0
855.0	0.0
856.0	0.0
857.0	0.0
858.0	0.0
859.0	0.0
860.0	0.0
861.0	0.0
862.0	0.0
863.0	0.0
864.0	0.0
865.0	0.0
866.0	0.0
867.0	0.0
868.0	0.0
869.0	0.0
870.0	0.0
871.0	0.0
872.0	0.0
873.0	0.0
874.0	0.0
875.0	0.0
876.0	0.0
877.0	0.0
878.0	0.0
879.0	0.0
880.0	0.0
881.0	0.0
882.0	0.0
883.0	0.0
884.0	0.0
885.0	0.0
886.0	0.0
887.0	0.0
888.0	0.0
889.0	0.0
890.0	0.0
891.0	0.0
892.0	0.0
893.0	0.0
894.0	0.0
895.0	0.0
896.0	0.0
897.0	0.0
898.0	0.0
899.0	0.0
900.0	0.0
901.0	0.0
902.0	0.0
903.0	0.0
904.0	0.0
905.0	0.0
906.0	0.0
907.0	0.0
908.0	0.0
909.0	0.0
910.0	0.0
911.0	0.0
912.0	0.0
913.0	0.0
914.0	0.0
915.0	0.0
916.0	0.0
917.0	0.0
918.0	0.0
919.0	0.0
920.0	0.0
921.0	0.0
922.0	0.0
923.0	0.0
924.0	0.0
925.0	0.0
926.0	0.0
927.0	0.0
928.0	0.0
929.0	0.0
930.0	0.0
931.0	0.0
932.0	0.0
933.0	0.0
934.0	0.0
935.0	0.0
936.0	0.0
937.0	0.0
938.0	0.0
939.0	0.0
940.0	0.0
941.0	0.0
942.0	0.0
943.0	0.0
944.0	0.0
945.0	0.0
946.0	0.0
947.0	0.0
948.0	0.0
949.0	0.0
950.0	0.0
951.0	0.0
952.0	0.0
953.0	0.0
954.0	0.0
955.0	0.0
956.0	0.0
957.0	0.0
958.0	0.0
959.0	0.0
960.0	0.0
961.0	0.0
962.0	0.0
963.0	0.0
964.0	0.0
965.0	0.0
966.0	0.0
967.0	0.0
968.0	0.0
969.0	0.0
970.0	0.0
971.0	0.0
972.0	0.0
973.0	0.0
974.0	0.0
975.0	0.0
976.0	0.0
977.0	0.0
978.0	0.0
979.0	0.0
980.0	0.0
981.0	0.0
982.0	0.0
983.0	0.0
984.0	0.0
985.0	0.0
986.0	0.0
987.0	0.0
988.0	0.0
989.0	0.0
990.0	0.0
991.0	0.0
992.0	0.0
993.0	0.0
994.0	0.0
995.0	0.0
996.0	0.0
997.0	0.0
998.0	0.0
999.0	0.0
1000.0	0.0
1001.0	0.0
1002.0	0.0
1003.0	0.0
1004.0	0.0
1005.0	0.0
1006.0	0.0
1007.0	0.0
1008.0	0.0
1009.0	0.0
1010.0	0.0
1011.0	0.0
1012.0	0.0
1013.0	0.0
1014.0	0.0
1015.0	0.0
1016.0	0.0
1017.0	0.0
1018.0	0.0
1019.0	0.0
1020.0	0.0
1021.0	0.0
1022.0	0.0
1023.0	0.0
1024.0	0.0


==> numerics/sparse_ssn.txt <==
iter	cputime	value
0.0	0.0	0.6319902791670569
1.0	0.000596834	11402.192330775573
2.0	0.001025959	6.776003985274872
3.0	0.001323209	1.2032093588758987
4.0	0.001586125	0.6476500553983234
5.0	0.001806375	0.6259214344911239
6.0	0.0019975	0.6447908788853667
7.0	0.00218375	0.3842080701815474
8.0	0.002392834	0.2534416509549384
9.0	0.004682959	0.25128848022777645
10.0	0.004878625	0.25169806356407204


==> numerics/state_constraints_gamma_ssn_gamma0.0001.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.19406907256537032
1	0.924576167	0.3676111677316619	83.6491873253665
2	1.848563084	0.018960102053482544	1.9703553974081736
3	2.776453709	0.018529950831851848	1.309228698669733
4	3.76939075	0.018315451856743763	0.9472851401853486
5	4.692854667	0.018197060907336048	0.7130456284396289
6	5.617004167	0.018128821464998217	0.5432735528635517
7	6.544838709	0.018088847619391897	0.4148887341683239
8	7.466946792	0.01806603630773571	0.3114598150674722
9	8.390865459	0.018053864366495694	0.22384614981689827
10	9.314464209	0.018048518697539637	0.14272675051644917
11	10.242658167	0.018046964778208902	0.06879753323594372
12	11.166350834	0.018046765596927528	0.01866794335340497
13	12.092878792	0.018046760188600602	0.0015308017694147641
14	13.034844834	0.018046760180994697	3.7944567072375085e-6
15	13.99581075	0.01804676018099475	2.0222697827256184e-12
16	14.917742292	0.01804676018099475	2.0222697827256184e-12
17	15.841472834	0.01804676018099475	2.0222697827256184e-12
18	16.765699417	0.01804676018099475	2.0222697827256184e-12
19	17.6954985	0.01804676018099475	2.0222697827256184e-12
20	18.62181575	0.01804676018099475	2.0222697827256184e-12


==> numerics/state_constraints_gamma_ssn_gamma0.001.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.19406907256537032
1	0.941628917	0.05273777342292047	8.364918732536628
2	1.861905125	0.018461416583374583	0.5855144375631159
3	2.818240583	0.018177697223055872	0.3162987324306066
4	3.741289667	0.01807793447108391	0.1917035453358334
5	4.665681083	0.018044459150934004	0.10690359456219577
6	5.593712292	0.0180366676775588	0.046296151823364044
7	6.518587417	0.01803590143347277	0.010326681558454941
8	7.442935375	0.018035889375948435	0.000600364634311453
9	8.373141542	0.018035889369284033	2.0156560893567136e-12
10	9.296979583	0.018035889369284033	2.0156560893567136e-12
11	10.221511	0.018035889369284033	2.0156560893567136e-12
12	11.148249	0.018035889369284033	2.0156560893567136e-12
13	12.073574875	0.018035889369284033	2.0156560893567136e-12
14	13.03808575	0.018035889369284033	2.0156560893567136e-12
15	13.9610495	0.018035889369284033	2.0156560893567136e-12
16	14.883161083	0.018035889369284033	2.0156560893567136e-12
17	15.805864542	0.018035889369284033	2.0156560893567136e-12
18	16.7359965	0.018035889369284033	2.0156560893567136e-12
19	17.664284083	0.018035889369284033	2.0156560893567136e-12
20	18.589757542	0.018035889369284033	2.0156560893567136e-12


==> numerics/state_constraints_gamma_ssn_gamma0.01.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.19406907256537032
1	0.97213675	0.021250433992046326	0.8364918732536515
2	1.888701541	0.01808603939643261	0.13243134289485767
3	2.805216166	0.018001081712224237	0.044542841053796814
4	3.725354333	0.01799413844725669	0.009923246692370267
5	4.650417916	0.017994021196497494	0.0005228900106814507
6	5.5744685	0.01799402115384567	8.679085810132152e-7
7	6.499005041	0.01799402115384562	2.3104234016972733e-12
8	7.431584	0.01799402115384562	2.3104234016972733e-12
9	8.354801541	0.01799402115384562	2.3104234016972733e-12
10	9.279677916	0.01799402115384562	2.3104234016972733e-12
11	10.215294875	0.01799402115384562	2.3104234016972733e-12
12	11.167748916	0.01799402115384562	2.3104234016972733e-12
13	12.0944005	0.01799402115384562	2.3104234016972733e-12
14	13.018364458	0.01799402115384562	2.3104234016972733e-12
15	13.940041666	0.01799402115384562	2.3104234016972733e-12
16	14.867413875	0.01799402115384562	2.3104234016972733e-12
17	15.788316541	0.01799402115384562	2.3104234016972733e-12
18	16.712551791	0.01799402115384562	2.3104234016972733e-12
19	17.647290791	0.01799402115384562	2.3104234016972733e-12
20	18.569215458	0.01799402115384562	2.3104234016972733e-12


==> numerics/state_constraints_gamma_ssn_gamma0.1.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.19406907256537032
1	0.924295166	0.01810170004895891	0.08364918732535334
2	1.845393	0.017887648982790428	0.012313522272234758
3	2.767852333	0.017885897158584255	0.0007356929052312046
4	3.6975335	0.01788589610016658	2.1737851525313613e-6
5	4.622419041	0.01788589610016596	3.177780145318835e-12
6	5.5603375	0.01788589610016596	3.177780145318835e-12
7	6.481418583	0.01788589610016596	3.177780145318835e-12
8	7.416323875	0.01788589610016596	3.177780145318835e-12
9	8.345154708	0.01788589610016596	3.177780145318835e-12
10	9.275006333	0.01788589610016596	3.177780145318835e-12
11	10.23149025	0.01788589610016596	3.177780145318835e-12
12	11.154746708	0.01788589610016596	3.177780145318835e-12
13	12.074671208	0.01788589610016596	3.177780145318835e-12
14	12.999380375	0.01788589610016596	3.177780145318835e-12
15	13.92285425	0.01788589610016596	3.177780145318835e-12
16	14.841455083	0.01788589610016596	3.177780145318835e-12
17	15.777468833	0.01788589610016596	3.177780145318835e-12
18	16.700118833	0.01788589610016596	3.177780145318835e-12
19	17.62400025	0.01788589610016596	3.177780145318835e-12
20	18.56033625	0.01788589610016596	3.177780145318835e-12


==> numerics/state_constraints_gamma_ssn_gamma1.0.txt <==
iter	cputime	value	residual
0	0.0	0.018831402463191482	0.19406907256537032
1	1.089003458	0.01778682665465017	0.00836491873252358
2	1.875190667	0.017781406834632724	0.0001813089955147852
3	2.94732025	0.01778140666497041	9.83882442607441e-8
4	3.734776333	0.01778140666497021	4.221597567858801e-12
5	4.679518042	0.01778140666497021	4.221597567858801e-12
6	5.725223083	0.01778140666497021	4.221597567858801e-12
7	6.504663333	0.01778140666497021	4.221597567858801e-12
8	7.420718292	0.01778140666497021	4.221597567858801e-12
9	8.386591542	0.01778140666497021	4.221597567858801e-12
10	9.452600333	0.01778140666497021	4.221597567858801e-12
11	10.234437333	0.01778140666497021	4.221597567858801e-12
12	11.165081	0.01778140666497021	4.221597567858801e-12
13	12.08831775	0.01778140666497021	4.221597567858801e-12
14	13.004126417	0.01778140666497021	4.221597567858801e-12
15	13.926859958	0.01778140666497021	4.221597567858801e-12
16	14.849329458	0.01778140666497021	4.221597567858801e-12
17	15.772073292	0.01778140666497021	4.221597567858801e-12
18	16.693598417	0.01778140666497021	4.221597567858801e-12
19	17.617230042	0.01778140666497021	4.221597567858801e-12
20	18.565657417	0.01778140666497021	4.221597567858801e-12


==> numerics/tv_denoising_dualfb.txt <==
iter	cputime	value	dual_value
0	0.0	4896.163053356987	0.0
1	0.005736083	2829.8966383889433	-1071.0261700616545
2	0.010897292	2387.8307489964363	-1375.431770972203
3	0.015620875	2223.668937208922	-1523.6846265920356
4	0.02009525	2143.378536314045	-1610.1729217653324
5	0.024450208	2095.247493108332	-1665.5691947946664
6	0.028787958	2062.1858810499025	-1703.4494053865906
7	0.032921333	2037.6506212387349	-1730.7606667318855
8	0.03693725	2018.4848129139903	-1751.2585667627754
9	0.040770583	2003.0798124328694	-1767.1486569636293
10	0.044710333	1990.4428386593208	-1779.796984590963
11	0.048469042	1979.8863137834123	-1790.0647609907517
12	0.0521175	1970.9876440153316	-1798.569409220829
13	0.05573925	1963.3618441146352	-1805.7055542143407
14	0.059313542	1956.7563758375234	-1811.758885335067
15	0.062891333	1951.011481654029	-1816.9568038616812
16	0.066405375	1945.9576134639292	-1821.456038758699
17	0.069851667	1941.490637849996	-1825.3861817011966
18	0.073241458	1937.501900828303	-1828.8444119196083
19	0.076763458	1933.9221956922183	-1831.9080489603982
20	0.080186458	1930.6960714017177	-1834.6379991908898
30	0.096227333	1910.3783016306033	-1851.228938655804
40	0.112522083	1900.2919821176756	-1858.8375301543049
50	0.128697542	1894.3984731973856	-1863.1021735764919
60	0.144990625	1890.5784099578345	-1865.7867609997775
70	0.1618365	1887.9273048953205	-1867.6098724876947
80	0.179206	1885.9682225038293	-1868.91335999111
90	0.196681167	1884.477476689938	-1869.8830785188252
100	0.213828708	1883.308901977446	-1870.6279810179942
200	0.370625333	1878.3562629715225	-1873.5126741250688
300	0.529691875	1876.9037775108468	-1874.22263182216
400	0.691265167	1876.2657763754078	-1874.5096286543935
500	0.848820417	1875.9147219570466	-1874.656672255062
600	1.012196292	1875.6904461855988	-1874.7410714070058
700	1.173846542	1875.5437782369452	-1874.7942708897224
800	1.331776042	1875.440902983189	-1874.8301232817346
900	1.493478375	1875.363486240177	-1874.855539206786
1000	1.651491917	1875.3052907069177	-1874.87416662256


==> numerics/tv_denoising_dualfista.txt <==
iter	cputime	value	dual_value
0	0.0	4896.163053356987	0.0
1	0.002577584	2829.8966383889433	-1071.0261700616545
2	0.005601917	2387.8307489964363	-1375.431770972203
3	0.0087805	2196.06617419745	-1555.8945163546118
4	0.011914667	2111.5233094888017	-1662.4701856831068
5	0.015185	2063.2340280841495	-1726.7443753251391
6	0.018526042	2027.066512882644	-1767.401416469756
7	0.022035	1998.483096199122	-1794.3516127006283
8	0.025660375	1976.9281312254811	-1812.9534414125098
9	0.029289125	1960.8567430211128	-1826.1926693184894
10	0.032982959	1948.6953239996535	-1835.8909574638394
11	0.036583875	1938.960679799368	-1843.1786559405468
12	0.040244292	1931.0608916631509	-1848.7812267285046
13	0.043911625	1924.527708776569	-1853.1441934872316
14	0.047623625	1919.023835210006	-1856.583126439558
15	0.051395375	1914.2486937262502	-1859.345085695865
16	0.055177917	1910.273932113841	-1861.5911707607481
17	0.059009417	1906.936348524866	-1863.4319140768516
18	0.062844417	1904.1126278585323	-1864.9558974870981
19	0.066558542	1901.6508976821183	-1866.2319526991066
20	0.070323709	1899.4901573796628	-1867.3091732719934
30	0.091577542	1886.9688296200566	-1872.455145345522
40	0.113345084	1881.9422611169439	-1873.9128878071901
50	0.134744125	1879.3807140426104	-1874.449249751405
60	0.156492	1877.983532667542	-1874.684560586934
70	0.177742209	1877.1296616883174	-1874.7996159981458
80	0.199237959	1876.5472909655634	-1874.8609794027084
90	0.220529042	1876.166324873335	-1874.8963735508707
100	0.241858625	1875.8974090100066	-1874.9174441734126
200	0.435635959	1875.1350786008297	-1874.95968901652
300	0.627598334	1875.0280411826986	-1874.9626424532855
400	0.817165042	1874.995431321263	-1874.9632588106567
500	1.006781834	1874.9820176939782	-1874.9634557590275
600	1.194795459	1874.9759416857082	-1874.9635408604677
700	1.3836985	1874.9723779051901	-1874.9635847245663
800	1.572854209	1874.9699041348886	-1874.9636091626226
900	1.759203125	1874.9684840943828	-1874.9636234199527
1000	1.945536042	1874.9675735883884	-1874.9636321176104


==> numerics/tv_denoising_pdps.txt <==
iter	cputime	value	dual_value
0	0.0	41151.99543469197	0.0
1	0.002655834	16201.910987731371	-1172.5881988561912
2	0.0053885	7173.473092847911	-1471.5377909469314
3	0.008165917	3913.352723389685	-1605.90262655748
4	0.010961334	2729.4321205478736	-1679.683020620842
5	0.01393725	2295.7688665535466	-1724.8650089637083
6	0.016869375	2131.8352378129503	-1754.7325518181124
7	0.019939167	2063.040569781503	-1775.6237563758561
8	0.023074417	2027.6389108507392	-1790.909748354235
9	0.02625575	2004.7857449875885	-1802.5420991175104
10	0.029423667	1987.7263189254359	-1811.6359052626385
11	0.032543625	1974.1356887172342	-1818.9132304580044
12	0.035673084	1963.0461872054716	-1824.854555752613
13	0.038913167	1953.8906663655866	-1829.7821329991862
14	0.042089334	1946.259758542814	-1833.9307510472756
15	0.045318584	1939.847972757972	-1837.4666044018004
16	0.048527625	1934.4134852663278	-1840.5100032175224
17	0.051762667	1929.756199948033	-1843.1577641236124
18	0.055092292	1925.7271488721783	-1845.4792411478302
19	0.058338417	1922.2062654711838	-1847.5282025110737
20	0.061606084	1919.1050173617746	-1849.3488933659842
30	0.079289625	1900.9261744697706	-1860.1812025820434
40	0.097686667	1892.8596927076755	-1865.0759277789134
50	0.116130709	1888.413694633769	-1867.7914273910521
60	0.134997334	1885.600202666029	-1869.4802867777412
70	0.153501292	1883.6835682821197	-1870.61423287103
80	0.172228125	1882.2930523150962	-1871.4186640298126
90	0.191064375	1881.2493739893857	-1872.0114888932235
100	0.209871167	1880.4369549047613	-1872.4633839730514
200	0.383337292	1877.074261277999	-1874.158647790711
300	0.557352125	1876.1587103198235	-1874.5608677004939
400	0.735467875	1875.7504588110994	-1874.7209650176715
500	0.911207375	1875.530707417553	-1874.8001479367083
600	1.086349667	1875.396136403131	-1874.845621761268
700	1.259162125	1875.306812239765	-1874.8741402256987
800	1.429496209	1875.2447883388072	-1874.8934060981487
900	1.600376875	1875.1977225437165	-1874.9069272222682
1000	1.772437709	1875.1621257650013	-1874.9167803766572


==> numerics/tv_denoising_pdps_accel.txt <==
iter	cputime	value	dual_value
0	0.0	41151.99543469197	0.0
1	0.002604	16201.910987731371	-1097.2394398334136
2	0.005246708	8307.65673034043	-1471.29858256173
3	0.008130041	5111.062505275253	-1614.7776617416503
4	0.01124325	3650.7177064296034	-1695.5709355369206
5	0.014440291	2938.818987667154	-1750.8439363200052
6	0.01774675	2571.362693828064	-1788.0784178192323
7	0.02098525	2363.3046337449646	-1811.6536061568877
8	0.024267875	2231.2974830875487	-1826.5393506280086
9	0.027650916	2140.7089700984798	-1836.663801448675
10	0.0310725	2076.694854870909	-1844.1804221652171
11	0.034486666	2031.102491624995	-1849.9870128648915
12	0.037828375	1998.28461802708	-1854.5318975754171
13	0.041209375	1974.2295981503787	-1858.0938852598392
14	0.044654625	1956.1608926119118	-1860.8833448606983
15	0.048081791	1942.239027089688	-1863.0763734367515
16	0.051534416	1931.2703217390058	-1864.8287216248277
17	0.054946416	1922.5128076291292	-1866.2643480884735
18	0.058356875	1915.4638268407668	-1867.4625023707888
19	0.061795833	1909.7314614719712	-1868.4683535146185
20	0.065204625	1905.0302615493986	-1869.3182384780337
30	0.084820291	1884.2818012671028	-1873.2577748327487
40	0.104203708	1878.8552471715893	-1874.2942230324606
50	0.123517791	1876.898481888773	-1874.6519577672493
60	0.142822166	1876.0470913992308	-1874.8056819003953
70	0.162073125	1875.6054613151036	-1874.8745283862013
80	0.181481166	1875.3761930037044	-1874.9103767398556
90	0.200569291	1875.2379894523556	-1874.9295901869393
100	0.219563375	1875.155485891432	-1874.9411890772842
200	0.391155625	1874.9809147763453	-1874.9620049561097
300	0.561239916	1874.9680486433335	-1874.963239481439
400	0.730299041	1874.96542331099	-1874.9634902460773
500	0.898112833	1874.9645202162014	-1874.9635713889531
600	1.06833325	1874.9641473254464	-1874.963607430251
700	1.237137	1874.9639596996922	-1874.963625386295
800	1.40444725	1874.963859411846	-1874.963635529353
900	1.571958375	1874.9637983654072	-1874.9636415901184
1000	1.740456833	1874.9637604396687	-1874.9636454557915


==> numerics/tv_denoising_pdps_forward.txt <==
iter	cputime	value	dual_value
0	0.0	41151.99543469197	0.0
1	0.002729959	7130.993726472095	-1203.3989322076216
2	0.005355792	3034.4784690089746	-1384.4252313965453
3	0.008068667	2503.249623060325	-1519.3117288827377
4	0.010797625	2283.940787138704	-1597.61024087536
5	0.013531292	2174.59224878427	-1651.976798392557
6	0.016332375	2110.387485377757	-1689.962651573235
7	0.019250209	2068.3143631456287	-1717.9787324130107
8	0.022250459	2041.3476148315892	-1739.3036839236258
9	0.0251545	2021.5682715660973	-1756.0089785965351
10	0.028127375	2007.0075194161354	-1769.4309265244076
11	0.031123917	1995.2498789532597	-1780.4159674962104
12	0.03411225	1985.6151670940167	-1789.5504112886824
13	0.037208834	1977.3547972780152	-1797.2703484797528
14	0.040311959	1970.2006134497701	-1803.8615858975359
15	0.043389959	1963.8786909137034	-1809.5392885007184
16	0.046506834	1958.2414530884275	-1814.4793599513725
17	0.049658875	1953.2006037220938	-1818.808783615324
18	0.052837917	1948.6588427242234	-1822.6298308982655
19	0.05598125	1944.5527754896434	-1826.023555246851
20	0.059185417	1940.8229982587732	-1829.056373177272
30	0.076197625	1916.8079111417649	-1847.6269794536859
40	0.093495584	1904.8786617427118	-1856.2818814337281
50	0.111682375	1897.8598629524106	-1861.1465703286772
60	0.129888667	1893.3168527064904	-1864.227675658588
70	0.148231667	1890.1666518488032	-1866.3258412806827
80	0.166984834	1887.873471095758	-1867.8343395555958
90	0.1856595	1886.1161341058846	-1868.9598110638528
100	0.203958125	1884.7421011292909	-1869.8259137427854
200	0.377693084	1878.9571620908607	-1873.216248471278
300	0.552248042	1877.256268578495	-1874.0659325206782
400	0.732907792	1876.4982022936865	-1874.4103354391557
500	0.913678209	1876.0885802145306	-1874.5878562021508
600	1.090395125	1875.8289602447423	-1874.6910691011844
700	1.264198167	1875.6534786397472	-1874.7559390606966
800	1.4386835	1875.5304010474722	-1874.799683939103
900	1.612650584	1875.4404693297224	-1874.8307456993946
1000	1.791036209	1875.3705093269828	-1874.853616306778


==> numerics/tv_denoising_pdps_forward_accel.txt <==
iter	cputime	value	dual_value
0	0.0	41151.99543469197	0.0
1	0.002583958	7130.993726472095	-1132.1387143439817
2	0.00526825	3723.576005892465	-1431.623057488315
3	0.008109333	2815.2636811752855	-1593.205366795106
4	0.01108875	2414.4765040936145	-1680.3466409364614
5	0.01411325	2215.7584157566707	-1733.2252734027004
6	0.0172045	2117.260013451783	-1769.1390876727144
7	0.020472333	2067.734763464841	-1794.5675938969446
8	0.023729125	2038.4233360179846	-1812.5069024510176
9	0.027014958	2015.738143993376	-1825.1684927891931
10	0.030305541	1995.3798329285205	-1834.312484323355
11	0.033641125	1977.0687520453052	-1841.2046096060749
12	0.037058083	1961.3769472050644	-1846.6172692998093
13	0.040510625	1948.4926717955727	-1850.9663166372131
14	0.04399975	1938.123069961842	-1854.5120984847083
15	0.04746125	1929.7586782451597	-1857.424410886434
16	0.050820583	1922.9370786344498	-1859.8237536809702
17	0.054281791	1917.2577472185073	-1861.8038779998328
18	0.057822166	1912.4469310205332	-1863.4470828086667
19	0.061232125	1908.3154094518827	-1864.8231304715864
20	0.064648541	1904.7427463933527	-1865.98763832506
30	0.084393041	1886.5008810805796	-1871.8798034907022
40	0.104362291	1880.4434490375356	-1873.6393021712927
50	0.124440625	1877.9388112213117	-1874.3157222090958
60	0.144666583	1876.7156545722435	-1874.6094383758052
70	0.16504225	1876.0814969431442	-1874.7598194880406
80	0.185036666	1875.696125274852	-1874.8382292028948
90	0.204862125	1875.464252186197	-1874.8822875423828
100	0.224372916	1875.323591737782	-1874.9091288911404
200	0.403946166	1874.9989079827376	-1874.959794857846
300	0.58252625	1874.9726274347265	-1874.962745460894
400	0.762245541	1874.9672023021226	-1874.963302331782
500	0.937853458	1874.9654155678302	-1874.963480712814
600	1.112136625	1874.96464802832	-1874.9635547345295
700	1.287256541	1874.964264129333	-1874.9635926687317
800	1.464694208	1874.9640678868636	-1874.9636139155054
900	1.639340375	1874.963941956817	-1874.963626389549
1000	1.814257291	1874.963863591934	-1874.9636344199616


==> numerics/tv_superresolution_pdes.txt <==
iter	cputime	value
0.0	0.0	574.9226415791749
1.0	0.007723375	557.5896160719205
2.0	0.015268083	540.7835134091432
3.0	0.02283675	524.4873210142058
4.0	0.030292458	508.68716459957017
5.0	0.037869708	493.3658481546105
6.0	0.045361333	478.5111332721857
7.0	0.053150958	464.10653661451624
8.0	0.060801083	450.14043599279324
9.0	0.068406875	436.5974962727046
10.0	0.075700917	423.4667388029117
11.0	0.0832895	410.7337018393148
12.0	0.090884375	398.3880311279459
13.0	0.098505917	386.41626589730834
14.0	0.106180083	374.8085360977975
15.0	0.113760333	363.5523404902535
16.0	0.121485083	352.63827538692493
17.0	0.12908575	342.0547057693403
18.0	0.136512292	331.79268737662835
19.0	0.143807917	321.84137649590537
20.0	0.151324583	312.19228080467406
30.0	0.206610083	230.40494325917183
40.0	0.261959	170.26186951537244
50.0	0.318266792	126.01090141255891
60.0	0.373260625	93.43248474576727
70.0	0.428180458	69.43060169566196
80.0	0.482864292	51.73302014059527
90.0	0.537170417	38.67165427053167
100.0	0.592099583	29.0215389978298
200.0	1.121750458	2.6023558543414382
300.0	1.651416458	0.9308795998334954
400.0	2.179231667	0.6883957564867411
500.0	2.707347792	0.6007080255472899
600.0	3.236363417	0.5541773841838452
700.0	3.765569125	0.5255296587255989
800.0	4.295374167	0.5062009350713733
900.0	4.826101333	0.49227886061622556
1000.0	5.356199292	0.48171594043641713


==> numerics/tv_superresolution_pdps_expanded.txt <==
iter	cputime	value
0.0	0.0	574.9226415791749
1.0	0.007252916	574.9226415791749
2.0	0.014455166	573.343024670154
3.0	0.021782	570.4198705507315
4.0	0.029176416	566.3612711762369
5.0	0.036471458	561.349444745842
6.0	0.043676083	555.5429749896117
7.0	0.051191458	549.0796448960338
8.0	0.058458583	542.0789046566638
9.0	0.065848625	534.6439338035256
10.0	0.073155666	526.8635898479425
11.0	0.080570291	518.8141836174701
12.0	0.087941875	510.5610777509322
13.0	0.095265041	502.1601119374887
14.0	0.102654833	493.65886506640436
15.0	0.1099845	485.0977661154812
16.0	0.117559375	476.511067716595
17.0	0.124965041	467.92769710739503
18.0	0.13252425	459.3719975375629
19.0	0.140056958	450.8643716759617
20.0	0.147387166	442.4218386384514
30.0	0.202657833	363.69637952149935
40.0	0.257096791	297.4651849797878
50.0	0.312329333	243.0733009550683
60.0	0.367507166	198.66856080549366
70.0	0.423629791	162.46571794262437
80.0	0.479325625	132.9540528925683
90.0	0.534799083	108.8924450968137
100.0	0.589485375	89.26874057510527
200.0	1.120680541	13.377209374236788
300.0	1.655257958	2.9142886555192726
400.0	2.187410458	1.233857322223057
500.0	2.723300958	0.852822945102185
600.0	3.25918025	0.7136859565479506
700.0	3.795738791	0.641145405400843
800.0	4.333775083	0.5958242467743817
900.0	4.871066416	0.5647785779631618
1000.0	5.410202083	0.5422887263941503


==> numerics/tv_superresolution_pdps_forward.txt <==
iter	cputime	value
0.0	0.0	574.9226415791749
1.0	0.012731959	542.2107017888835
2.0	0.023730667	511.37489941313754
3.0	0.033399334	482.3073760630507
4.0	0.042608417	454.9064848238095
5.0	0.051184459	429.0764322159633
6.0	0.059392084	404.7269246588843
7.0	0.06729625	381.77274130944227
8.0	0.074938792	360.1335928875363
9.0	0.08265775	339.7337639116608
10.0	0.089964917	320.50186719488926
11.0	0.097167167	302.3706581457882
12.0	0.10460875	285.2767902211295
13.0	0.111816042	269.1605911296432
14.0	0.118989459	253.96584849448925
15.0	0.125971792	239.63960118704745
16.0	0.133224542	226.13194600280946
17.0	0.14050725	213.3958603638565
18.0	0.147667334	201.3870346432764
19.0	0.155035792	190.0637130503442
20.0	0.162277542	179.38654633715223
30.0	0.215721	100.96042130459439
40.0	0.269611834	57.26853545955699
50.0	0.324035625	32.85257291688219
60.0	0.377958584	19.153362997311447
70.0	0.432151584	11.42600265637747
80.0	0.487167042	7.035791761639735
90.0	0.540749292	4.5178268623056725
100.0	0.594691167	3.055437044587551
200.0	1.114976792	0.7151464345844603
300.0	1.638136292	0.5654335793790328
400.0	2.160711792	0.5128643933190733
500.0	2.686192167	0.48622749639883356
600.0	3.216239292	0.4699492345821488
700.0	3.744846625	0.4588117837525023
800.0	4.27445975	0.45040137877342523
900.0	4.804598459	0.4436020318594484
1000.0	5.333694709	0.4378596585136432

